A backward differential deep learning-based algorithm for solving high-dimensional nonlinear backward stochastic differential equations

In this work, we propose a novel backward differential deep learning-based algorithm for solving high-dimensional nonlinear backward stochastic differential equations (BSDEs), where the deep neural network (DNN) models are trained not only on the inputs and labels but also the differentials of the corresponding labels. This is motivated by the fact that differential deep learning can provide an efficient approximation of the labels and their derivatives with respect to inputs. The BSDEs are reformulated as differential deep learning problems by using Malliavin calculus. The Malliavin derivatives of solution to a BSDE satisfy themselves another BSDE, resulting thus in a system of BSDEs. Such formulation requires the estimation of the solution, its gradient, and the Hessian matrix, represented by the triple of processes $\left(Y, Z, \Gamma\right).$ All the integrals within this system are discretized by using the Euler-Maruyama method. Subsequently, DNNs are employed to approximate the triple of these unknown processes. The DNN parameters are backwardly optimized at each time step by minimizing a differential learning type loss function, which is defined as a weighted sum of the dynamics of the discretized BSDE system, with the first term providing the dynamics of the process $Y$ and the other the process $Z$. An error analysis is carried out to show the convergence of the proposed algorithm. Various numerical experiments up to $50$ dimensions are provided to demonstrate the high efficiency. Both theoretically and numerically, it is demonstrated that our proposed scheme is more efficient compared to other contemporary deep learning-based methodologies, especially in the computation of the process $\Gamma$.

==> Figures/Example1/d1/Gamma_t_0.0312.dat <==
102.65998840 0.50673789 0.50545913 0.50739694
101.13248444 0.51093996 0.52432686 0.51148528
99.25672150 0.51312828 0.52374089 0.51395571
107.93190765 0.47894603 0.47177306 0.47955120
106.91440582 0.48563081 0.52910286 0.48592573
97.78552246 0.51231939 0.51568079 0.51238918
101.18524170 0.51082957 0.52170241 0.51122475
102.81585693 0.50619680 0.49977598 0.50700563
97.63677216 0.51210672 0.51481366 0.51262295
100.65580750 0.51182026 0.50772232 0.51178980
105.37367249 0.49467242 0.55134636 0.49453500
98.97013855 0.51315141 0.51151574 0.51357818
93.99649811 0.49891967 0.50156248 0.49941492
100.28302765 0.51235789 0.51252323 0.51278090
94.21863556 0.50017750 0.50197548 0.50098866
101.68798065 0.50964963 0.49214098 0.51004428
105.50716400 0.49394572 0.54346204 0.49381778
96.43971252 0.50948584 0.51264066 0.50988990
106.39913177 0.48880863 0.43465009 0.48890242
99.28344727 0.51312184 0.52176744 0.51403177
100.91924286 0.51136011 0.51947927 0.51237738
95.17094421 0.50489104 0.50042135 0.50619000
100.63706207 0.51185048 0.50746703 0.51184434
104.67983246 0.49826157 0.45461833 0.49820429
101.53664398 0.51002890 0.49110341 0.50999653
103.57078552 0.50329989 0.52526468 0.50382602
94.90236664 0.50367266 0.50103599 0.50514567
103.45307159 0.50378108 0.51779348 0.50438905
104.71903229 0.49806753 0.45848405 0.49799949
109.61988831 0.46682137 0.53244990 0.46668836
102.37813568 0.50766534 0.51989722 0.50769001
96.85731506 0.51058596 0.51680547 0.51155329
96.18160248 0.50870478 0.50703502 0.50895554
101.53118896 0.51004219 0.49131015 0.51000124
103.04412079 0.50536865 0.49834600 0.50619811
99.83119965 0.51282752 0.53328925 0.51356620
99.78589630 0.51286334 0.52973157 0.51315469
105.17526245 0.49573129 0.53728044 0.49559408
95.62348938 0.50674862 0.51067108 0.50742471
99.93699646 0.51273566 0.53622317 0.51360869
104.19987488 0.50055158 0.48419422 0.50068420
103.68460846 0.50282460 0.52982837 0.50327152
101.93460846 0.50898808 0.51130903 0.50942034
98.99121094 0.51315266 0.51387489 0.51352352
100.00013733 0.51267552 0.53413570 0.51336616
104.44554901 0.49939969 0.45318797 0.49942136
101.30918121 0.51056004 0.51045167 0.51064008
105.23569489 0.49541146 0.54458368 0.49527237
101.25434113 0.51068103 0.51607108 0.51089001
100.49427032 0.51206976 0.50717777 0.51301402
99.63438416 0.51296830 0.51418644 0.51301527
99.09569550 0.51315188 0.52406293 0.51335579
100.02697754 0.51264882 0.53252846 0.51333022
97.89321899 0.51245803 0.51075226 0.51234287
95.56965637 0.50654042 0.50987017 0.50729370
98.48254395 0.51299208 0.52262253 0.51363546
103.29657745 0.50440407 0.50760984 0.50511503
101.01779938 0.51117128 0.52428740 0.51202518
103.74842834 0.50255376 0.53038710 0.50295717
99.36123657 0.51309872 0.51497811 0.51348418
97.45925903 0.51182061 0.50448573 0.51277888
105.83763123 0.49209851 0.48240709 0.49202386
100.58998108 0.51192492 0.50709152 0.51227814
99.20355988 0.51313901 0.52632618 0.51386005
102.61306000 0.50689697 0.50774103 0.50748152
95.18753052 0.50496352 0.50063413 0.50624466
94.39354706 0.50112563 0.50323093 0.50221086
104.09150696 0.50104594 0.50121015 0.50123620
98.26087952 0.51283550 0.50857401 0.51287234
91.97454834 0.48468956 0.47828615 0.48583663
104.29767609 0.50009823 0.46937740 0.50018328
102.22222900 0.50814950 0.52391452 0.50785732
103.38826752 0.50404143 0.51338631 0.50469333
99.15124512 0.51314676 0.52655655 0.51342016
99.15715790 0.51314598 0.52665722 0.51344210
98.66822052 0.51308262 0.50966060 0.51355320
98.99845123 0.51315296 0.51468730 0.51347977
105.51914978 0.49387985 0.54209358 0.49375317
107.16835785 0.48401159 0.56919587 0.48440585
102.36820221 0.50769675 0.52031791 0.50769502
98.24655151 0.51282352 0.50732595 0.51281631
97.94513702 0.51252037 0.50745541 0.51246482
100.72835541 0.51170009 0.50945014 0.51205182
99.86310577 0.51280093 0.53503293 0.51353061
101.05458069 0.51109838 0.52511501 0.51186007
108.15459442 0.47741604 0.41782993 0.47803664
104.19624329 0.50056833 0.48476991 0.50070280
102.51161957 0.50723433 0.51314658 0.50760901
100.47785950 0.51209360 0.50728828 0.51296896
104.01361847 0.50139588 0.51215672 0.50163078
96.89470673 0.51067460 0.51476610 0.51169109
95.96954346 0.50800478 0.50830680 0.50830883
96.10181427 0.50844765 0.50698555 0.50869960
103.45389557 0.50377774 0.51785094 0.50438517
105.88317108 0.49183869 0.47289869 0.49177441
100.57543945 0.51194745 0.50704014 0.51246232
97.05667114 0.51104039 0.50321168 0.51221883
100.52827454 0.51201928 0.50703883 0.51294011
102.91981506 0.50582480 0.49801973 0.50666565
99.49520874 0.51304430 0.50772744 0.51337129
105.73548889 0.49267665 0.50432193 0.49258125
102.60567474 0.50692177 0.50811779 0.50749332
98.28363037 0.51285410 0.51066017 0.51317531
103.77970123 0.50242001 0.53000510 0.50280231
102.61270905 0.50689811 0.50775856 0.50748211
99.48229980 0.51305032 0.50789309 0.51348263
97.79721069 0.51233512 0.51534450 0.51237392
104.10461426 0.50098658 0.49921954 0.50116968
102.23915100 0.50809795 0.52380031 0.50782311
100.19159698 0.51246917 0.51879799 0.51306969
95.10633850 0.50460601 0.49990541 0.50596803
102.34247589 0.50777781 0.52132481 0.50770909
99.59423828 0.51299220 0.51093143 0.51306158
105.05678558 0.49635133 0.51745546 0.49622267
105.94737244 0.49147022 0.46038437 0.49142179
95.07549286 0.50446802 0.49983212 0.50585604
102.59883118 0.50694466 0.50847054 0.50750387
102.27214813 0.50799662 0.52332336 0.50777179
103.03464508 0.50540388 0.49822459 0.50623572
95.31134033 0.50549358 0.50314695 0.50662142
102.29035187 0.50794041 0.52292609 0.50775051
100.62635040 0.51186764 0.50734991 0.51190823
106.00402832 0.49114311 0.45061439 0.49110958
98.69173431 0.51309139 0.50745225 0.51321042
98.70141602 0.51309484 0.50660104 0.51313049
91.81508636 0.48335379 0.48018944 0.48418835
106.42576599 0.48864803 0.43716821 0.48875156
92.19886017 0.48651573 0.47592917 0.48810482
104.26896667 0.50023204 0.47352725 0.50033057
92.76393890 0.49084252 0.47896343 0.49254599
99.12183380 0.51314986 0.52557445 0.51336360
100.43420410 0.51215601 0.50774878 0.51272380
98.01480865 0.51259929 0.50334162 0.51290631
108.20200348 0.47708738 0.40791404 0.47770762
103.43643188 0.50384820 0.51665419 0.50446761
103.61863708 0.50310129 0.52763951 0.50359392
101.59442902 0.50988650 0.48998329 0.50998205
95.90622711 0.50778556 0.50925905 0.50813508
98.14581299 0.51273322 0.50139022 0.51388055
101.68172455 0.50966573 0.49185798 0.51003951
99.06548309 0.51315325 0.52166313 0.51333779
100.33668518 0.51228881 0.51009583 0.51248783
100.20654297 0.51245153 0.51760650 0.51312566
99.75841522 0.51288414 0.52709466 0.51323003
97.37245178 0.51166785 0.49914947 0.51276678
102.18831635 0.50825208 0.52386063 0.50794482
102.28511810 0.50795662 0.52304924 0.50775623
96.85887146 0.51058960 0.51672852 0.51155925
96.35421753 0.50923574 0.50993830 0.50956398
97.73645782 0.51225197 0.51645154 0.51246411
98.56797791 0.51303834 0.51890808 0.51321697
105.52395630 0.49385348 0.54152149 0.49372724
98.66796875 0.51308244 0.50968754 0.51355690
97.46557617 0.51183140 0.50491327 0.51277739
103.28918457 0.50443304 0.50718659 0.50514853
102.47740936 0.50734615 0.51499718 0.50763637
100.76792145 0.51163244 0.51095599 0.51226753
102.28513336 0.50795662 0.52304918 0.50775617
103.19755554 0.50478840 0.50263584 0.50555611
99.21446228 0.51313704 0.52597082 0.51396364
102.53849030 0.50714576 0.51168495 0.50758219
95.06092072 0.50440246 0.49983433 0.50580144
99.91784668 0.51275313 0.53630733 0.51355451
99.00314331 0.51315320 0.51521164 0.51345176
101.20386505 0.51078993 0.52040195 0.51113319
105.73413086 0.49268427 0.50460970 0.49258867
99.84323120 0.51281756 0.53402877 0.51360160
103.47327423 0.50369924 0.51916295 0.50429332
100.45506287 0.51212645 0.50749558 0.51285303
100.70845032 0.51173353 0.50884873 0.51193893
97.59791565 0.51204705 0.51314312 0.51267523
100.22012329 0.51243532 0.51657480 0.51313329
98.67019653 0.51308334 0.50946993 0.51352531
100.06718445 0.51260740 0.52954400 0.51317722
102.52392578 0.50719392 0.51247805 0.50759721
103.62950134 0.50305593 0.52809602 0.50354099
97.40392303 0.51172423 0.50091976 0.51277840
105.03515625 0.49646348 0.51331866 0.49633718
100.80245209 0.51157212 0.51258999 0.51239830
106.96330261 0.48532170 0.53885150 0.48563617
102.20642090 0.50819743 0.52393752 0.50789481
98.28129578 0.51285213 0.51044178 0.51313496
99.26485443 0.51312643 0.52317810 0.51397038
101.88451385 0.50912690 0.50698864 0.50971645
99.43083191 0.51307273 0.50983351 0.51332754
97.38185883 0.51168478 0.49965239 0.51277125
101.94881439 0.50894833 0.51247656 0.50932509
104.91223145 0.49709517 0.48913434 0.49698591
93.76716614 0.49755785 0.50211191 0.49788183
99.97037506 0.51270437 0.53544664 0.51349670
106.89302826 0.48576552 0.52465719 0.48605192
97.47071838 0.51184011 0.50526303 0.51277596
103.24302673 0.50461292 0.50472450 0.50535572
97.07936096 0.51108921 0.50165796 0.51228166
99.32655334 0.51310974 0.51806384 0.51381469
102.53819275 0.50714678 0.51170141 0.50758249
97.82878876 0.51237667 0.51416534 0.51234120
95.45683289 0.50609303 0.50721574 0.50701284
99.46733093 0.51305711 0.50825334 0.51350576
98.77764130 0.51311874 0.50183743 0.51399195
93.93813324 0.49857920 0.50170195 0.49901137
96.93740845 0.51077396 0.51198614 0.51184195
109.04064178 0.47111279 0.40471670 0.47146848
105.89099884 0.49179393 0.47130844 0.49173149
98.03692627 0.51262319 0.50233811 0.51311904
95.79793549 0.50739950 0.51069570 0.50785333
95.81935883 0.50747710 0.51046544 0.50790769
105.29661560 0.49508673 0.54939693 0.49494728
97.76624298 0.51229316 0.51610863 0.51241696
102.86824799 0.50601035 0.49866995 0.50684100
101.12677002 0.51095188 0.52451032 0.51151341
98.95225525 0.51315004 0.50957990 0.51349235
103.31826019 0.50431889 0.50889319 0.50501639
98.61170197 0.51305902 0.51517624 0.51332194
97.07936859 0.51108927 0.50165522 0.51228201
99.44268799 0.51306778 0.50921929 0.51330876
99.53834534 0.51302284 0.50816995 0.51330012
97.57637787 0.51201326 0.51201689 0.51270026
109.66829681 0.46645707 0.54099470 0.46627322
103.75185394 0.50253916 0.53036737 0.50294018
102.95101929 0.50571156 0.49784580 0.50655383
95.67098999 0.50692940 0.51106369 0.50753987
108.26855469 0.47662431 0.39537618 0.47724178
99.21481323 0.51313704 0.52595836 0.51396579
97.15837860 0.51125485 0.49737495 0.51247555
97.81435394 0.51235777 0.51475269 0.51235420
104.51760101 0.49905378 0.44966105 0.49904832
108.67563629 0.47374955 0.36363316 0.47428417
100.91004181 0.51137727 0.51891893 0.51239926
102.82453918 0.50616598 0.49956247 0.50697941
105.06456757 0.49631083 0.51891279 0.49618152
99.79833221 0.51285368 0.53081626 0.51322609
98.47068024 0.51298505 0.52265871 0.51345402
99.87188721 0.51279348 0.53538668 0.51348597
98.50486755 0.51300490 0.52222002 0.51384461
101.99127960 0.50882852 0.51574075 0.50902563
103.05908203 0.50531286 0.49857339 0.50613832
104.85334015 0.49739426 0.47820431 0.49729568
100.31037903 0.51232308 0.51116848 0.51260006
99.58594513 0.51299703 0.51037806 0.51313078
94.20078278 0.50007868 0.50187802 0.50086182
102.41695404 0.50754142 0.51810825 0.50767154
102.33399200 0.50780451 0.52162802 0.50771445
100.91123199 0.51137507 0.51899266 0.51239663
100.08177948 0.51259190 0.52833509 0.51306236
105.57753754 0.49355799 0.53410852 0.49343795
100.08732605 0.51258612 0.52786481 0.51301521
110.97666168 0.45632005 0.39310837 0.45460951
97.25237274 0.51144254 0.49560803 0.51264805
92.07144165 0.48548591 0.47717136 0.48683402
96.86188507 0.51059687 0.51657933 0.51157039
102.15492249 0.50835210 0.52342248 0.50805950
95.88921356 0.50772578 0.50951684 0.50808924
96.05560303 0.50829524 0.50728416 0.50855833
97.57590485 0.51201254 0.51199174 0.51270092
98.83667755 0.51313287 0.50149858 0.51328707


==> Figures/Example1/d1/Gamma_t_0.5000.dat <==
94.44386292 0.63179278 0.63994044 0.63448781
115.22408295 0.45778310 0.45313516 0.45875803
105.82589722 0.62124193 0.62637788 0.62092429
117.80577087 0.41310668 0.42517117 0.41325980
119.02083588 0.39345524 0.39011031 0.39475024
91.19705963 0.56754011 0.57804149 0.56874561
96.11328125 0.65292698 0.64320683 0.65497649
104.15419006 0.64224994 0.64599252 0.64251685
114.04958344 0.47907823 0.49219057 0.47881949
105.31398773 0.62816340 0.63124913 0.62817764
92.63143921 0.59948891 0.60466707 0.59962922
98.30731964 0.66777450 0.68122596 0.66874176
89.27789307 0.51721656 0.51534545 0.51722145
126.90251923 0.29350412 0.30896595 0.29269925
104.66790771 0.63629955 0.63818169 0.63648719
82.46302795 0.30256060 0.31806874 0.30578563
112.59149170 0.50594407 0.50325185 0.50681835
102.48185730 0.65802199 0.64979106 0.65813589
89.91790771 0.53485960 0.53866488 0.53795940
138.84811401 0.22368899 0.19923009 0.22214106
99.24922943 0.66973203 0.67961454 0.67059237
100.42270660 0.66864407 0.67476368 0.66964042
120.13596344 0.37633967 0.35951585 0.37660372
123.22880554 0.33391809 0.34461465 0.33528996
109.13874817 0.56862348 0.56287736 0.57024658
79.70526886 0.21911640 0.23198292 0.22111028
118.03443146 0.40933305 0.42115894 0.40985063
109.13652802 0.56866217 0.56292027 0.57028526
134.12620544 0.24216609 0.27047285 0.24097484
106.22158051 0.61562741 0.62095773 0.61698610
117.65496826 0.41561359 0.42697617 0.41552681
92.44840240 0.59571183 0.60175812 0.59550446
107.33224487 0.59877348 0.59948123 0.59822446
107.97248840 0.58842337 0.58684152 0.58796608
88.77678680 0.50287491 0.49701911 0.50516540
108.78337860 0.57476997 0.57016456 0.57613969
92.54370880 0.59768981 0.60327506 0.59756559
108.39878082 0.58131468 0.57823497 0.58185148
87.75164795 0.47228873 0.46052465 0.47341555
87.67259979 0.46986914 0.45780790 0.47115120
108.09062195 0.58646965 0.58449662 0.58625120
137.43814087 0.22825873 0.20909753 0.22645876
92.85365295 0.60395139 0.60820937 0.60529906
86.88632965 0.44540885 0.43205738 0.44804507
94.35095215 0.63036925 0.63804567 0.63244724
91.52678680 0.57534862 0.58540928 0.57880670
100.58496857 0.66819763 0.67444044 0.66893083
140.19969177 0.21993998 0.21453096 0.21864299
103.83884430 0.64565945 0.64972550 0.64727396
121.05177307 0.36298704 0.35824922 0.36270571
91.31643677 0.57039797 0.58084035 0.57261413
98.94975281 0.66938931 0.68288112 0.67032576
117.66632843 0.41542423 0.42686301 0.41535544
96.59774017 0.65746677 0.64742512 0.65968233
71.32926941 0.05152270 0.03888154 0.04997262
83.75222778 0.34405732 0.35205758 0.34782869
113.81343079 0.48340654 0.49622262 0.48293087
92.14055634 0.58915633 0.59673649 0.59010416
95.48497009 0.64596808 0.64626616 0.64729142
96.80103302 0.65915757 0.65099055 0.66027498
87.34987640 0.45991215 0.44693911 0.46224436
116.68527985 0.43206137 0.42825517 0.43130597
99.19718170 0.66969109 0.68025267 0.67033511
109.76505280 0.55759156 0.55233902 0.55817276
99.22851562 0.66971678 0.67986971 0.67048734
104.41472626 0.63929206 0.64197415 0.63855326
107.94515228 0.58887362 0.58738089 0.58836830
108.86259460 0.57340777 0.56850290 0.57488841
80.11227417 0.23078963 0.24421836 0.23293954
106.48779297 0.61172837 0.61635256 0.61327577
114.54623413 0.47002015 0.47830185 0.47048768
100.58110046 0.66820914 0.67445409 0.66895914
109.39159393 0.56419837 0.55816394 0.56559515
110.81066132 0.53873491 0.53905058 0.53793162
131.92602539 0.25437176 0.24002483 0.25474942
104.52117157 0.63804781 0.64032567 0.63755322
111.06505585 0.53408623 0.53439170 0.53363842
83.72003937 0.34301150 0.35129592 0.34679639
124.46142578 0.31915879 0.30589002 0.31993195
99.21941376 0.66970956 0.67998111 0.67044139
95.67877960 0.64824355 0.64488101 0.64877421
102.23795319 0.65981781 0.65230846 0.66000044
100.63574982 0.66804343 0.67423308 0.66855025
127.23062134 0.29040730 0.31131086 0.28974029
83.67266083 0.34147269 0.35016897 0.34527835
106.32146454 0.61417568 0.61930966 0.61570913
111.08901978 0.53364754 0.53390270 0.53324389
108.21295929 0.58443320 0.58203858 0.58450097
90.58626556 0.55239117 0.56119388 0.55284721
109.22969818 0.56703663 0.56112075 0.56861663
98.06868744 0.66686457 0.67738211 0.66774672
83.07032013 0.32199121 0.33507663 0.32597750
73.28000641 0.07744805 0.05714924 0.07794014
99.16392517 0.66966063 0.68065423 0.67020625
103.32353973 0.65080947 0.65058452 0.65158707
97.76731110 0.66547239 0.67140543 0.66643077
104.79011536 0.63481456 0.63655889 0.63561803
107.62909698 0.59402639 0.59358656 0.59322572
97.74574280 0.66536224 0.67095667 0.66624969
101.63804626 0.66364115 0.66155845 0.66442299
102.35089874 0.65900308 0.65098983 0.65860140
100.81179810 0.66745687 0.67308366 0.66809624
96.35624695 0.65529376 0.64443946 0.65653700
96.55747986 0.65711695 0.64681965 0.65948981
100.63378143 0.66804975 0.67424220 0.66856438
116.62670135 0.43307215 0.42823023 0.43235186
80.41249847 0.23956358 0.25338942 0.24237017
98.04663849 0.66677189 0.67697567 0.66771871
99.68122101 0.66977656 0.67527229 0.67054713
92.78855133 0.60265821 0.60716510 0.60360587
91.37995148 0.57190436 0.58226675 0.57460165
94.34973907 0.63035053 0.63802046 0.63241917
106.32949066 0.61405838 0.61917311 0.61560047
102.60358429 0.65707523 0.64904851 0.65787792
97.76430511 0.66545701 0.67134345 0.66640514
96.89735413 0.65991461 0.65289843 0.66131109
121.50003052 0.35669085 0.36187357 0.35659513
98.80072784 0.66912216 0.68378067 0.66991055
94.10631561 0.62649846 0.63263947 0.62691098
93.74402618 0.62044221 0.62453592 0.62131542
81.02191925 0.25776669 0.27255923 0.26182005
113.45777893 0.48994696 0.49943200 0.48947617
109.00697327 0.57091302 0.56551772 0.57251793
90.32727814 0.54571182 0.55285573 0.54810393
119.31564331 0.38884151 0.37965935 0.38999707
81.71603394 0.27907091 0.29491737 0.28228071
121.29026794 0.35961738 0.36015752 0.35939971
88.28219604 0.48831165 0.47917861 0.49058861
118.96740723 0.39429802 0.39206505 0.39560059
91.24637604 0.56872493 0.57921642 0.57035333
104.57845306 0.63736993 0.63946682 0.63711137
138.72911072 0.22404750 0.19889221 0.22247542
94.43395233 0.63164210 0.63974476 0.63428313
97.11522675 0.66152239 0.65747756 0.66276550
128.87457275 0.27608329 0.28438708 0.27662039
112.68090820 0.50429052 0.50251466 0.50501651
114.13026428 0.47760224 0.49041706 0.47744724
99.63793945 0.66979581 0.67555594 0.67039680
84.34214020 0.36326888 0.36566347 0.36670339
103.18314362 0.65211856 0.64995503 0.65327454
124.86988831 0.31453830 0.29773980 0.31485280
125.36942291 0.30906868 0.29380107 0.30883303
115.73884583 0.44860852 0.43743762 0.44911736
101.01468658 0.66668063 0.67097783 0.66695559
98.99345398 0.66945547 0.68249822 0.67028391
126.95216370 0.29303044 0.30944651 0.29224113
109.92498016 0.55473900 0.55025822 0.55490029
116.32933807 0.43823171 0.42898607 0.43781847
106.19114685 0.61606705 0.62143844 0.61734664
72.86882782 0.07134821 0.05224140 0.07170563
99.99879456 0.66947585 0.67442596 0.67066687
92.40700531 0.59484506 0.60109466 0.59467071
87.02264404 0.44969666 0.43633768 0.45248780
99.96446228 0.66952181 0.67442799 0.67067611
93.62144470 0.61830622 0.62195861 0.61987585
120.96874237 0.36417067 0.35768476 0.36388770
96.07870483 0.65257549 0.64317977 0.65500116
100.87337494 0.66723257 0.67252678 0.66791636
118.27931976 0.40532970 0.41519541 0.40619615
118.48336792 0.40202433 0.40908182 0.40311715
95.02478027 0.64010680 0.64726019 0.64126241
107.57646942 0.59487486 0.59462333 0.59407943
98.24683380 0.66755974 0.68036836 0.66845840
108.45375061 0.58038652 0.57709396 0.58106136
112.03925323 0.51615435 0.51164132 0.51738590
97.87424469 0.66599751 0.67360508 0.66728824
96.62252045 0.65767968 0.64781690 0.65973920
113.55887604 0.48808545 0.49880841 0.48756850
93.13835144 0.60946864 0.61291814 0.61222136
92.33612823 0.59335029 0.59995341 0.59333146
111.81812286 0.52023751 0.51661450 0.52126759
120.51195526 0.37077904 0.35659990 0.37068161
101.78833008 0.66276413 0.65908462 0.66271096
109.78479004 0.55724025 0.55207050 0.55776983
96.89485168 0.65989536 0.65284777 0.66128170
91.80771637 0.58178824 0.59089804 0.58491939
97.39920807 0.66340101 0.66359681 0.66507643
114.16886902 0.47689646 0.48949790 0.47679505
110.03472137 0.55277431 0.54893702 0.55265850
126.23634338 0.30004361 0.30038288 0.29922619
105.50043488 0.62568915 0.62963217 0.62483329
106.73094177 0.60808694 0.61166900 0.60917467
83.83013916 0.34659016 0.35388958 0.35033089
106.45075989 0.61227649 0.61703134 0.61384815
92.70183563 0.60091722 0.60578489 0.60137928
97.21471405 0.66220844 0.65961933 0.66316545
136.24772644 0.23270684 0.23649211 0.23085321
99.99295807 0.66948402 0.67442483 0.67066574
80.26319122 0.23518331 0.24880767 0.23761947
97.56261444 0.66437095 0.66709089 0.66571182
122.67355347 0.34096885 0.35821214 0.34202173
111.54064178 0.52535254 0.52343494 0.52590179
102.67584229 0.65649724 0.64878762 0.65720987
123.67462158 0.32843792 0.33014211 0.32979298
124.93514252 0.31381255 0.29683915 0.31405219
114.28675079 0.47474414 0.48641121 0.47481596
92.46343994 0.59602559 0.60199845 0.59581643
124.31906128 0.32080066 0.30963907 0.32171893
100.37297058 0.66876680 0.67477530 0.66980362
82.79039001 0.31300354 0.32747424 0.31675830
72.50134277 0.06618992 0.04841330 0.06625056
90.60571289 0.55288678 0.56179398 0.55321187
106.33272552 0.61401099 0.61911762 0.61555624
94.35928345 0.63049799 0.63822055 0.63263869
83.40477753 0.33278817 0.34364882 0.33672276
107.17376709 0.60126853 0.60268444 0.60106099
100.48597717 0.66847825 0.67469454 0.66946411
101.92947388 0.66189092 0.65680230 0.66175568
88.72034454 0.50123274 0.49496767 0.50375205
110.82115936 0.53854334 0.53887743 0.53774983
122.97103882 0.33716020 0.35177436 0.33842680
104.29101562 0.64071226 0.64391768 0.64015013
122.59167480 0.34202978 0.35958406 0.34301031
99.69282532 0.66977048 0.67520332 0.67058110
99.17665863 0.66967267 0.68050110 0.67025036
101.99192810 0.66148943 0.65582162 0.66176152
102.48931122 0.65796483 0.64973468 0.65813339
88.40847778 0.49206612 0.48370224 0.49475041
101.49627686 0.66441756 0.66388094 0.66476005
106.08992004 0.61752003 0.62296247 0.61845440
104.30485535 0.64055479 0.64370155 0.63994461
84.86804199 0.38042265 0.37776482 0.38328186
97.57052612 0.66441596 0.66725916 0.66570693
90.96064758 0.56177980 0.57202607 0.56142372
94.93848419 0.63893604 0.64679700 0.64003688
95.34090424 0.64420253 0.64708579 0.64636302
118.75382996 0.39768708 0.39983323 0.39895806
109.94430542 0.55439347 0.55002004 0.55450433
85.60669708 0.40444258 0.39583382 0.40738931
112.88829041 0.50045675 0.50134575 0.50079823
107.91980743 0.58929038 0.58788019 0.58874345
110.07945251 0.55197167 0.54841596 0.55175030
73.68663025 0.08382732 0.06275778 0.08427477
157.02720642 0.20186879 0.15360358 0.18704806
125.67336273 0.30583736 0.29454905 0.30532748
105.29307556 0.62843770 0.63142937 0.62857825
111.27542877 0.53022897 0.52982837 0.53020585
122.34181976 0.34530056 0.36262846 0.34603253
95.43513489 0.64536458 0.64658403 0.64705896
91.36093140 0.57145429 0.58184451 0.57401550
88.34522247 0.49018854 0.48143348 0.49269110
94.10047913 0.62640387 0.63250697 0.62679297
120.65937805 0.36862859 0.35648480 0.36843619
102.83904266 0.65514958 0.64867741 0.65474808
86.86390686 0.44470188 0.43136179 0.44729945
94.72080994 0.63588303 0.64459240 0.63824719
73.40680695 0.07940003 0.05881253 0.07989443
106.13824463 0.61682832 0.62224966 0.61794245
92.46873474 0.59613585 0.60208267 0.59592748
87.60179901 0.46769547 0.45539239 0.46917561
115.66120148 0.44998497 0.43935680 0.45060346
105.49400330 0.62577552 0.62968928 0.62493664
120.82942200 0.36616898 0.35693914 0.36590829
92.85090637 0.60389709 0.60816526 0.60522771
120.89204407 0.36526892 0.35723871 0.36499414
98.25105286 0.66757506 0.68043107 0.66848046


==> Figures/Example1/d1/Gamma_t_0.9844.dat <==
106.96031952 0.27773106 0.28336695 0.27789938
121.28601074 0.20000000 0.19875741 0.19346717
125.65884399 0.20000000 0.20432091 0.19600357
107.21011353 0.26004428 0.26339427 0.25861672
134.94343567 0.20000000 0.20534559 0.20592588
88.44543457 0.00002161 -0.00245175 -0.00196254
115.59140015 0.20000014 0.20087813 0.19769265
100.66879272 3.17646194 3.16018963 3.17480016
126.69305420 0.20000000 0.20099927 0.19722249
102.93731689 1.75013018 1.71407497 1.75238764
103.68679810 1.25447404 1.20633221 1.24706709
87.19194031 0.00000113 -0.00065101 -0.00199197
98.78971863 2.94147921 2.97641468 2.95172381
130.59115601 0.20000000 0.19419222 0.20234446
125.80864716 0.20000000 0.20394133 0.19616966
69.03391266 0.00000000 -0.00199608 -0.00262795
131.30413818 0.20000000 0.19605863 0.20317207
92.97286987 0.05037735 0.06036801 0.05594293
99.04693604 3.07252073 3.09932685 3.08313227
150.24662781 0.20000000 0.20220208 0.19620384
121.53050995 0.20000000 0.19934744 0.19347438
105.69648743 0.45299637 0.45642141 0.43879345
131.13764954 0.20000000 0.19555959 0.20298553
99.97946930 3.29252958 3.28251195 3.27285504
88.26550293 0.00001447 -0.00218606 -0.00196703
82.99376678 0.00000000 0.00199170 -0.00209349
100.17805481 3.28300405 3.26832223 3.26388001
121.72162628 0.20000000 0.19983281 0.19349165
138.88618469 0.20000000 0.19963892 0.20588362
92.42145538 0.02464751 0.02983788 0.02656287
97.97254181 2.38266134 2.42293882 2.43122697
76.86199951 0.00000000 0.00063418 -0.00226910
104.26391602 0.94164723 0.90473568 0.91048706
113.56370544 0.20000648 0.21258883 0.20114353
95.27426910 0.52546787 0.53920686 0.55858260
107.59517670 0.23969693 0.23892395 0.23735611
72.32463837 0.00000000 -0.00121775 -0.00244360
137.54835510 0.20000000 0.20209284 0.20621620
89.76726532 0.00032815 -0.00370206 -0.00189547
87.52682495 0.00000258 -0.00110457 -0.00198428
103.96392059 1.09582114 1.05134070 1.08419895
117.40694427 0.20000000 0.19387789 0.19547951
110.76438141 0.20065220 0.19374174 0.20845318
81.11876678 0.00000000 0.00192847 -0.00214293
104.12191010 1.01229966 0.97143281 0.98669106
86.10871887 0.00000007 0.00055657 -0.00201715
106.26784515 0.35235107 0.36056235 0.34949133
198.18840027 0.20000000 0.18322709 0.15014724
112.25726318 0.20006223 0.20795313 0.20406654
125.58113098 0.20000000 0.20450085 0.19591905
86.18625641 0.00000008 0.00048426 -0.00201533
100.17738342 3.28306913 3.26839972 3.26392579
100.96263123 3.06101060 3.04945445 3.04859304
105.09425354 0.61160898 0.60147685 0.58585525
57.73523331 0.00000000 0.00398250 -0.00521101
71.67823792 0.00000000 -0.00143324 -0.00247448
113.66595459 0.20000538 0.21240950 0.20094112
99.44037628 3.21718788 3.22783661 3.23549128
98.12503052 2.49919343 2.54076385 2.55501437
108.88397217 0.20866458 0.19644946 0.21711990
87.09445953 0.00000089 -0.00052574 -0.00199424
128.36328125 0.20000000 0.19496441 0.19942734
122.64490509 0.20000000 0.20234632 0.19371837
104.30065918 0.92405331 0.88824344 0.89364839
116.60980988 0.20000002 0.19556625 0.19635524
108.37209320 0.21626064 0.20751882 0.22122821
96.58534241 1.28585386 1.30004060 1.31233931
99.59516907 3.25384307 3.25785208 3.26130700
94.31482697 0.22353022 0.24125570 0.23849326
119.74159241 0.20000000 0.19581689 0.19380060
138.35171509 0.20000000 0.20052592 0.20605125
125.61495209 0.20000000 0.20442407 0.19595574
114.77107239 0.20000069 0.20675553 0.19895422
145.54490662 0.20000000 0.20226994 0.20110588
106.94390869 0.27903861 0.28480798 0.27925411
129.64099121 0.20000000 0.19315995 0.20114262
113.97872925 0.20000304 0.21142320 0.20034249
87.99630737 0.00000783 -0.00178457 -0.00197345
114.44293976 0.20000128 0.20896533 0.19950783
122.79096222 0.20000000 0.20274168 0.19377586
74.97073364 0.00000000 -0.00016227 -0.00233470
103.86364746 1.15147626 1.10523236 1.14579499
96.51198578 1.23304236 1.24636352 1.26165915
140.13764954 0.20000000 0.19838828 0.20532943
98.45783997 2.73653007 2.77742624 2.77387929
91.41173553 0.00567377 0.00429356 0.00106645
115.59108734 0.20000014 0.20088030 0.19769308
83.41470337 0.00000000 0.00193294 -0.00208280
98.01936340 2.41885591 2.45961833 2.47092438
114.34716797 0.20000152 0.20954990 0.19967501
84.96635437 0.00000000 0.00138864 -0.00204442
77.73558044 0.00000000 0.00097761 -0.00224116
69.50444794 0.00000000 -0.00194076 -0.00259673
86.20309448 0.00000008 0.00046834 -0.00201494
118.28775787 0.20000000 0.19393609 0.19468774
93.95964050 0.15587695 0.17284851 0.16765770
85.26956940 0.00000001 0.00120900 -0.00203711
123.01914215 0.20000000 0.20333761 0.19387737
116.64911652 0.20000002 0.19543234 0.19630855
107.53420258 0.24243915 0.24234185 0.23991366
100.65485382 3.18103194 3.16462898 3.17952991
104.98481750 0.64727235 0.63385350 0.63424903
96.20027924 1.02086318 1.03179502 1.05947304
121.51308441 0.20000000 0.19930436 0.19347337
89.12052917 0.00009106 -0.00333712 -0.00194167
99.58934784 3.25268006 3.25692940 3.26064324
63.41995621 0.00000000 -0.00072466 -0.00325849
120.98068237 0.20000000 0.19807281 0.19348143
104.01180267 1.06996989 1.02647507 1.05419612
81.37236786 0.00000000 0.00196273 -0.00213609
86.43548584 0.00000016 0.00023641 -0.00200952
88.66473389 0.00003487 -0.00276552 -0.00195672
95.60463715 0.67796659 0.68961161 0.69262195
104.69119263 0.75441468 0.73143375 0.75742114
106.52906799 0.31907690 0.32717186 0.31706718
80.78970337 0.00000000 0.00187420 -0.00215191
115.08362579 0.20000038 0.20448972 0.19845344
102.30404663 2.21252441 2.20163035 2.18167758
96.67259216 1.34994471 1.36534905 1.37600684
110.48997498 0.20097667 0.19171931 0.20943432
80.78467560 0.00000000 0.00187332 -0.00215207
140.69142151 0.20000000 0.19824985 0.20501947
115.13941956 0.20000033 0.20408115 0.19836669
94.05318451 0.17180222 0.18909645 0.18567181
145.73927307 0.20000000 0.20240189 0.20091745
82.07328033 0.00000000 0.00201924 -0.00211739
150.72486877 0.20000000 0.20191413 0.19567868
110.85889435 0.20056637 0.19454378 0.20813021
81.34550476 0.00000000 0.00195948 -0.00213680
84.01414490 0.00000000 0.00178985 -0.00206779
103.27911377 1.51361632 1.46803534 1.49414814
142.55267334 0.20000000 0.19928980 0.20373751
87.94417572 0.00000694 -0.00170765 -0.00197466
96.11310577 0.96534932 0.97597605 1.00110543
179.00604248 0.20000000 0.19924985 0.16613668
107.73188019 0.23411691 0.23182745 0.23259778
122.91542816 0.20000000 0.20307092 0.19382955
89.20822906 0.00010894 -0.00342633 -0.00193787
79.81350708 0.00000000 0.00165606 -0.00217924
106.33615112 0.34296888 0.35126889 0.34003255
142.52722168 0.20000000 0.19926497 0.20375727
108.81291962 0.20947427 0.19762315 0.21759424
145.70487976 0.20000000 0.20237948 0.20095092
95.04044342 0.43346140 0.44875610 0.46575177
86.16243744 0.00000008 0.00050657 -0.00201590
144.30046082 0.20000000 0.20116641 0.20226774
137.68020630 0.20000000 0.20182599 0.20619661
117.64454651 0.20000000 0.19373828 0.19524758
125.46593475 0.20000000 0.20474458 0.19579573
84.04781342 0.00000000 0.00177937 -0.00206696
105.81789398 0.42798573 0.43307066 0.42052040
110.25751495 0.20136547 0.19044985 0.21032101
71.48227692 0.00000000 -0.00149363 -0.00248428
94.85291290 0.36874419 0.38510942 0.39140382
80.98050690 0.00000000 0.00190723 -0.00214669
139.57691956 0.20000000 0.19878986 0.20560420
94.17676544 0.19486117 0.21245015 0.21016799
113.88909149 0.20000359 0.21176927 0.20051098
157.06881714 0.20000000 0.19794320 0.18859880
103.76478577 1.20830429 1.16079021 1.20349026
97.87678528 2.30765843 2.34670997 2.34663224
129.07206726 0.20000000 0.19351748 0.20038667
85.34692383 0.00000001 0.00115856 -0.00203524
131.52490234 0.20000000 0.19676442 0.20341252
98.45843506 2.73692942 2.77782941 2.77423429
75.35156250 0.00000000 0.00000015 -0.00232085
102.47969818 2.08321428 2.06563020 2.05620384
113.72053528 0.20000488 0.21228361 0.20083444
89.81812286 0.00036154 -0.00369261 -0.00188875
91.18919373 0.00399002 0.00171513 -0.00023748
137.17439270 0.20000000 0.20284680 0.20625494
105.13589478 0.59862524 0.58968574 0.56884974
127.55734253 0.20000000 0.19764236 0.19834158
152.83164978 0.20000000 0.20040165 0.19333957
96.06369019 0.93466932 0.94521779 0.96748680
77.71460724 0.00000000 0.00096976 -0.00224180
85.55142212 0.00000001 0.00101572 -0.00203033
124.87246704 0.20000000 0.20554061 0.19520237
131.25907898 0.20000000 0.19592044 0.20312202
117.48783112 0.20000000 0.19381465 0.19539903
114.46015930 0.20000124 0.20885670 0.19947809
100.04311371 3.29165554 3.27990866 3.27088332
76.15950012 0.00000000 0.00034317 -0.00229255
111.65456390 0.20016569 0.20236184 0.20567228
120.75398254 0.20000000 0.19760257 0.19350874
100.36603546 3.25579405 3.23882651 3.24538279
122.17402649 0.20000000 0.20104639 0.19357313
130.66609192 0.20000000 0.19435111 0.20243467
83.92980957 0.00000000 0.00181448 -0.00206987
128.10032654 0.20000000 0.19574229 0.19907086
117.71443939 0.20000000 0.19372270 0.19518189
88.07723236 0.00000944 -0.00190536 -0.00197154
104.92607117 0.66735554 0.65209818 0.66106039
109.02751160 0.20722030 0.19439605 0.21622032
151.33944702 0.20000000 0.20150521 0.19500002
133.06755066 0.20000000 0.20202750 0.20484404
110.52779388 0.20092429 0.19196741 0.20929500
119.40303040 0.20000000 0.19530025 0.19395901
95.20675659 0.49757659 0.51176804 0.53228927
82.64220428 0.00000000 0.00201738 -0.00210255
71.51631927 0.00000000 -0.00148330 -0.00248258
78.55909729 0.00000000 0.00127479 -0.00221592
74.93604279 0.00000000 -0.00017700 -0.00233596
89.65335846 0.00026360 -0.00369813 -0.00190812
81.45444489 0.00000000 0.00197244 -0.00213387
86.43501282 0.00000016 0.00023671 -0.00200952
92.82373047 0.04177037 0.05043758 0.04757107
100.86509705 3.10323858 3.08981657 3.09498954
102.85433960 1.80952656 1.77659523 1.81061351
108.95162201 0.20795366 0.19542985 0.21668686
128.19027710 0.20000000 0.19546372 0.19919263
108.49619293 0.21400107 0.20424537 0.22004585
137.85418701 0.20000000 0.20147699 0.20616624
93.95664215 0.15538734 0.17234668 0.16709048
104.34550476 0.90296102 0.86854696 0.87473613
101.48754120 2.77699065 2.77551794 2.75827098
95.48827362 0.62118530 0.63350546 0.64223385
81.58036041 0.00000000 0.00198561 -0.00213046
101.12288666 2.98384571 2.97568560 2.96640921
111.39632416 0.20024890 0.19972892 0.20642313
153.02265930 0.20000000 0.20025554 0.19312613
88.50372314 0.00002457 -0.00253639 -0.00196107
113.81938171 0.20000407 0.21200435 0.20064366
65.09845734 0.00000000 -0.00149719 -0.00300086
89.39041901 0.00015724 -0.00357861 -0.00192837
89.41598511 0.00016545 -0.00359602 -0.00192680
115.23739624 0.20000027 0.20336692 0.19821624
122.74114990 0.20000000 0.20260762 0.19375558
99.35618591 3.19231772 3.20659971 3.21309137
113.78138733 0.20000435 0.21211931 0.20071664
149.92346191 0.20000000 0.20237854 0.19655694
105.14598083 0.59552854 0.58687592 0.56489748
99.30165100 3.17439318 3.19101667 3.19518971
171.63185120 0.20000000 0.19450007 0.17317516
128.62002563 0.20000000 0.19432206 0.19977571
130.20755005 0.20000000 0.19354454 0.20187075
145.22807312 0.20000000 0.20202935 0.20140922
130.71705627 0.20000000 0.19446483 0.20249575
100.45043945 3.23797584 3.22068024 3.23195004
91.50585938 0.00656435 0.00562458 0.00187419
122.46566010 0.20000000 0.20185316 0.19365586
88.03100586 0.00000849 -0.00183613 -0.00197261
121.52832031 0.20000000 0.19934222 0.19347431
114.18156433 0.20000209 0.21047364 0.19997016
77.88813782 0.00000000 0.00103488 -0.00223640
80.69731903 0.00000000 0.00185734 -0.00215447
108.52141571 0.21357849 0.20362958 0.21982451
91.30750275 0.00481748 0.00299330 0.00036540
68.39382172 0.00000000 -0.00203512 -0.00267385
112.53559875 0.20003904 0.20996754 0.20338577
133.06729126 0.20000000 0.20202664 0.20484383
82.25461578 0.00000000 0.00202362 -0.00211264
117.02598572 0.20000000 0.19442689 0.19587936
87.84141541 0.00000546 -0.00155600 -0.00197705
126.50811768 0.20000000 0.20169011 0.19699310
109.25528717 0.20537813 0.19194531 0.21491949


==> Figures/Example1/d1/Y_t_0.0312.dat <==
102.65998840 10.90084076 10.89098167 10.89065647
101.13248444 9.93304062 9.92904091 9.92783451
99.25672150 8.80583191 8.79468727 8.79355335
107.93190765 14.55788422 14.56538200 14.56196690
106.91440582 13.81614304 13.81153679 13.80597210
97.78552246 7.97076797 7.96411276 7.96373129
101.18524170 9.96572876 9.96169281 9.96061993
102.81585693 11.00204086 10.99218750 10.99140263
97.63677216 7.88878250 7.88271379 7.88208818
100.65580750 9.64008713 9.63535309 9.63313007
105.37367249 12.72464371 12.72034836 12.72189236
98.97013855 8.63972855 8.62850189 8.62793064
93.99649811 6.02708435 6.01735830 6.01758528
100.28302765 9.41403961 9.40755653 9.40501976
94.21863556 6.13262177 6.12182045 6.12195921
101.68798065 10.27992249 10.27423096 10.27432728
105.50716400 12.81766891 12.81201744 12.81376362
96.43971252 7.24577713 7.23907566 7.23648691
106.39913177 13.44678497 13.43698120 13.43521214
99.28344727 8.82139969 8.81031418 8.80912495
100.91924286 9.80144882 9.79739380 9.79567146
95.17094421 6.59704971 6.58476400 6.58339357
100.63706207 9.62865448 9.62387085 9.62161922
104.67983246 12.24605942 12.24631882 12.24503231
101.53664398 10.18483353 10.17984962 10.17964268
103.57078552 11.49842453 11.49251175 11.48938656
94.90236664 6.46410751 6.45160913 6.45076609
103.45307159 11.42033768 11.41347694 11.41062260
104.71903229 12.27288055 12.27305794 12.27195930
109.61988831 15.82315826 15.80807304 15.80814838
102.37813568 10.71898651 10.70979309 10.71006489
96.85731506 7.46670914 7.46137094 7.45926332
96.18160248 7.11104584 7.10307741 7.10041857
101.53118896 10.18141556 10.17644310 10.17622280
103.04412079 11.15103912 11.14170647 11.14015102
99.83119965 9.14371490 9.13466454 9.13243580
99.78589630 9.11682892 9.10754013 9.10538197
105.17526245 12.58695221 12.58453941 12.58549786
95.62348938 6.82453156 6.81372547 6.81153727
99.93699646 9.20665741 9.19817162 9.19581318
104.19987488 11.91985703 11.91894722 11.91587353
103.68460846 11.57415771 11.56920624 11.56588840
101.93460846 10.43579865 10.42879105 10.42920971
98.99121094 8.65188217 8.64065552 8.64004707
100.00013733 9.24431992 9.23621178 9.23378849
104.44554901 12.08633041 12.08646774 12.08416653
101.30918121 10.04273605 10.03847694 10.03772259
105.23569489 12.62881470 12.62584496 12.62701416
101.25434113 10.00862885 10.00449562 10.00360012
100.49427032 9.54180145 9.53640747 9.53398609
99.63438416 9.02722168 9.01719856 9.01529408
99.09569550 8.71229553 8.70102501 8.70021915
100.02697754 9.26034927 9.25240707 9.24996185
97.89321899 8.03039551 8.02325630 8.02302361
95.56965637 6.79724121 6.78620243 6.78409910
98.48254395 8.36092377 8.35101891 8.35102844
103.29657745 11.31693649 11.30892563 11.30652618
101.01779938 9.86215210 9.85819244 9.85670090
103.74842834 11.61671829 11.61234283 11.60895252
99.36123657 8.86681366 8.85587120 8.85451603
97.45925903 7.79155731 7.78603506 7.78507853
105.83763123 13.04921341 13.04058456 13.04199886
100.58998108 9.59997559 9.59498787 9.59267235
99.20355988 8.77489090 8.76366997 8.76264668
102.61306000 10.87046051 10.86065292 10.86045170
95.18753052 6.60530853 6.59306765 6.59166479
94.39354706 6.21646500 6.20496893 6.20494413
104.09150696 11.84675598 11.84516144 11.84187222
98.26087952 8.23577499 8.22685814 8.22690010
91.97454834 5.11542130 5.10760403 5.10435247
104.29767609 11.98600769 11.98562622 11.98281384
102.22222900 10.61901855 10.61050034 10.61093807
103.38826752 11.37747574 11.37010956 11.36743355
99.15124512 8.74449921 8.73324394 8.73232841
99.15715790 8.74793625 8.73667908 8.73575020
98.66822052 8.46652985 8.45593643 8.45580006
98.99845123 8.65606308 8.64481926 8.64419746
105.51914978 12.82603073 12.82029152 12.82204819
107.16835785 13.99975204 13.99915504 13.99250889
102.36820221 10.71260834 10.70346260 10.70374870
98.24655151 8.22771454 8.21886635 8.21890545
97.94513702 8.05922699 8.05184937 8.05167770
100.72835541 9.68439102 9.67989922 9.67779446
99.86310577 9.16267014 9.15378571 9.15151691
101.05458069 9.88486099 9.88089371 9.87948990
108.15459442 14.72237396 14.72913742 14.72820377
104.19624329 11.91740036 11.91647530 11.91339397
102.51161957 10.80492783 10.79533005 10.79536152
100.47785950 9.53184509 9.52635765 9.52392292
104.01361847 11.79435730 11.79217339 11.78878403
96.89470673 7.48666382 7.48141146 7.47936583
95.96954346 7.00141144 6.99233580 6.98976183
96.10181427 7.06967926 7.06130457 7.05866385
103.45389557 11.42088318 11.41403770 11.41118145
105.88317108 13.08126831 13.07230949 13.07357502
100.57543945 9.59112549 9.58608246 9.58374882
97.05667114 7.57345963 7.56836462 7.56661081
100.52827454 9.56244659 9.55719566 9.55480671
102.91981506 11.06977844 11.06008339 11.05895710
99.49520874 8.94530487 8.93475533 8.93312359
105.73548889 12.97744370 12.96964836 12.97129726
102.60567474 10.86568451 10.85588455 10.85570240
98.28363037 8.24857330 8.23955917 8.23960590
103.77970123 11.63759995 11.63349724 11.63008213
102.61270905 10.87022781 10.86043358 10.86023045
99.48229980 8.93772507 8.92713737 8.92553139
97.79721069 7.97722626 7.97053194 7.97016764
104.10461426 11.85559082 11.85407639 11.85081387
102.23915100 10.62985229 10.62124252 10.62166977
100.19159698 9.35902023 9.35200882 9.34947681
95.10633850 6.56492996 6.55254316 6.55129862
102.34247589 10.69608307 10.68704414 10.68736553
99.59423828 9.00354767 8.99336624 8.99153805
105.05678558 12.50504684 12.50357628 12.50406170
105.94737244 13.12650299 13.11714363 13.11816692
95.07549286 6.54962158 6.53720808 6.53602362
102.59883118 10.86125565 10.85146523 10.85129929
102.27214813 10.65097809 10.64222908 10.64262772
103.03464508 11.14483261 11.13549423 11.13397312
95.31134033 6.66716003 6.65520716 6.65356207
102.29035187 10.66264725 10.65380669 10.65418720
100.62635040 9.62211990 9.61727715 9.61501217
106.00402832 13.16648483 13.15682793 13.15759850
98.69173431 8.47995758 8.46929550 8.46913338
98.70141602 8.48548126 8.47477913 8.47460461
91.81508636 5.04728699 5.03832102 5.03483534
106.42576599 13.46577072 13.45609665 13.45412064
92.19886017 5.21219635 5.20567942 5.20285273
104.26896667 11.96656418 11.96603203 11.96313763
92.76393890 5.46081924 5.45568419 5.45417356
99.12183380 8.72743607 8.71617508 8.71531868
100.43420410 9.50538254 9.49969673 9.49722576
98.01480865 8.09801102 8.09031296 8.09021282
108.20200348 14.75747681 14.76386642 14.76349163
103.43643188 11.40932846 11.40230942 11.39950085
103.61863708 11.53022766 11.52470589 11.52149105
101.59442902 10.22108841 10.21585083 10.21577072
95.90622711 6.96885681 6.95944929 6.95692492
98.14581299 8.17119598 8.16285133 8.16285229
101.68172455 10.27597809 10.27032280 10.27040958
99.06548309 8.69480133 8.68354797 8.68280029
100.33668518 9.44641495 9.44022369 9.43769932
100.20654297 9.36800003 9.36108398 9.35854912
99.75841522 9.10054398 9.09110260 9.08898640
97.37245178 7.74424362 7.73891211 7.73778200
102.18831635 10.59734344 10.58897400 10.58943272
102.28511810 10.65928650 10.65048409 10.65087128
96.85887146 7.46753693 7.46221209 7.46010733
96.35421753 7.20099640 7.19390202 7.19126844
97.73645782 7.94367599 7.93721724 7.93675756
98.56797791 8.40943146 8.39917374 8.39912891
105.52395630 12.82938385 12.82357979 12.82533741
98.66796875 8.46638489 8.45577812 8.45563984
97.46557617 7.79500580 7.78946924 7.78852606
103.28918457 11.31206131 11.30400658 11.30162716
102.47740936 10.78286743 10.77336502 10.77346516
100.76792145 9.70858765 9.70422935 9.70219707
102.28513336 10.65930557 10.65048409 10.65087128
103.19755554 11.25172424 11.24313164 11.24105167
99.21446228 8.78122330 8.77003479 8.76899052
102.53849030 10.82227325 10.81258774 10.81256199
95.06092072 6.54240417 6.52995539 6.52880239
99.91784668 9.19524765 9.18665314 9.18431568
99.00314331 8.65877533 8.64751434 8.64688492
101.20386505 9.97728729 9.97322273 9.97219753
105.73413086 12.97649765 12.96870232 12.97035408
99.84323120 9.15085983 9.14188194 9.13963795
103.47327423 11.43372726 11.42700005 11.42409420
100.45506287 9.51802063 9.51245117 9.50999546
100.70845032 9.67222214 9.66768456 9.66554546
97.59791565 7.86744690 7.86152887 7.86083555
100.22012329 9.37617111 9.36932373 9.36678600
98.67019653 8.46765518 8.45705795 8.45691967
100.06718445 9.28440475 9.27666664 9.27418995
102.52392578 10.81285858 10.80321693 10.80322456
103.62950134 11.53745651 11.53203201 11.52879810
97.40392303 7.76137924 7.75598955 7.75492334
105.03515625 12.49013138 12.48879814 12.48919106
100.80245209 9.72974777 9.72545052 9.72348499
106.96330261 13.85141373 13.84754372 13.84170628
102.20642090 10.60890961 10.60047531 10.60092258
98.28129578 8.24725723 8.23825264 8.23829937
99.26485443 8.81056595 8.79944038 8.79829121
101.88451385 10.40404129 10.39730644 10.39768219
99.43083191 8.90753937 8.89680099 8.89530277
97.38185883 7.74936295 7.74402285 7.74291277
101.94881439 10.44480515 10.43771744 10.43814754
104.91223145 12.40544510 12.40490913 12.40474033
93.76716614 5.91924667 5.91071749 5.91089296
99.97037506 9.22655487 9.21825600 9.21585941
106.89302826 13.80073547 13.79583168 13.79039478
97.47071838 7.79781342 7.79227400 7.79133844
103.24302673 11.28165054 11.27332115 11.27109051
97.07936096 7.58565903 7.58057070 7.57885790
99.32655334 8.84654617 8.83553696 8.83425617
102.53819275 10.82207108 10.81239891 10.81237316
97.82878876 7.99468994 7.98786211 7.98754168
95.45683289 6.74024963 6.72877264 6.72685862
99.46733093 8.92893600 8.91829300 8.91671753
98.77764130 8.52908707 8.51818085 8.51791286
93.93813324 5.99953461 5.99009991 5.99032640
96.93740845 7.50949478 7.50430727 7.50233316
109.04064178 15.38421631 15.37543106 15.38110256
105.89099884 13.08678055 13.07776833 13.07900715
98.03692627 8.11034393 8.10253143 8.10245228
95.79793549 6.91337585 6.90339661 6.90098047
95.81935883 6.92433548 6.91446257 6.91202211
105.29661560 12.67109680 12.66755295 12.66890621
97.76624298 7.96010971 7.95353079 7.95312166
102.86824799 11.03615189 11.02635765 11.02540302
101.12677002 9.92949677 9.92552185 9.92430115
98.95225525 8.62941742 8.61820793 8.61766911
103.31826019 11.33123398 11.32336807 11.32089901
98.61170197 8.43431473 8.42389488 8.42381477
97.07936859 7.58566284 7.58059549 7.57888269
99.44268799 8.91448593 8.90375710 8.90223217
99.53834534 8.97065353 8.96025658 8.95853710
97.57637787 7.85563278 7.84978342 7.84904909
109.66829681 15.86005402 15.84510040 15.84435177
103.75185394 11.61899567 11.61465263 11.61125946
102.95101929 11.09016037 11.08054161 11.07930756
95.67098999 6.84865570 6.83805799 6.83580256
108.26855469 14.80683136 14.81252861 14.81294346
99.21481323 8.78143692 8.77022934 8.76918316
97.15837860 7.62824249 7.62316561 7.62160730
97.81435394 7.98670197 7.97992373 7.97958422
104.51760101 12.13535309 12.13561630 12.13360500
108.67563629 15.11014557 15.10910416 15.11364651
100.91004181 9.79579163 9.79169846 9.78995705
102.82453918 11.00768661 10.99784279 10.99703026
105.06456757 12.51042175 12.50888062 12.50939846
99.79833221 9.12420654 9.11497116 9.11279202
98.47068024 8.35420227 8.34433556 8.34435177
99.87188721 9.16789246 9.15904427 9.15676403
98.50486755 8.37358856 8.36358070 8.36357784
101.99127960 10.47177887 10.46447182 10.46492481
103.05908203 11.16084290 11.15158081 11.14997387
104.85334015 12.36497116 12.36470413 12.36425114
100.31037903 9.43053436 9.42420197 9.42167091
99.58594513 8.99865723 8.98843575 8.98662472
94.20078278 6.12409973 6.11338854 6.11353827
102.41695404 10.74394226 10.73461342 10.73482323
102.33399200 10.69063568 10.68162918 10.68196011
100.91123199 9.79652405 9.79244041 9.79069996
100.08177948 9.29314041 9.28549194 9.28300762
105.57753754 12.86681747 12.86049652 12.86227512
100.08732605 9.29645920 9.28884125 9.28635120
110.97666168 16.86993408 16.88614464 16.87254333
97.25237274 7.67905807 7.67392302 7.67255163
92.07144165 5.15708923 5.14988375 5.14680338
96.86188507 7.46914291 7.46381903 7.46171904
102.15492249 10.57600403 10.56782532 10.56829548
95.88921356 6.96012115 6.95060635 6.94809675
96.05560303 7.04579163 7.03715563 7.03453207
97.57590485 7.85537338 7.84952974 7.84879446
98.83667755 8.56293869 8.55190277 8.55155182


==> Figures/Example1/d1/Y_t_0.5000.dat <==
94.44386292 3.64447021 3.62286568 3.62186599
115.22408295 17.72868347 17.72796249 17.72641754
105.82589722 10.13848877 10.12881184 10.12837887
117.80577087 20.04049683 20.03993225 20.03907013
119.02083588 21.15215302 21.15181541 21.15022659
91.19705963 2.46473312 2.43533063 2.43440533
96.11328125 4.36965561 4.34612274 4.34575272
104.15419006 8.97041702 8.95331097 8.95226192
114.04958344 16.70291901 16.69884872 16.69720459
105.31398773 9.77386475 9.76331615 9.76243114
92.63143921 2.94884682 2.92126417 2.92019439
98.30731964 5.44618225 5.41818857 5.41759682
89.27789307 1.90543556 1.88112974 1.88009024
126.90251923 28.62193298 28.62999725 28.62781906
104.66790771 9.32234955 9.30858803 9.30741692
82.46302795 0.63384151 0.60366064 0.60256028
112.59149170 15.45542908 15.44939518 15.44861794
102.48185730 7.86983871 7.84858608 7.84871292
89.91790771 2.08099365 2.05449772 2.05353737
138.84811401 40.37831879 40.40078354 40.39590454
99.24922943 5.95084381 5.92691135 5.92592335
100.42270660 6.61450577 6.59619427 6.59539413
120.13596344 22.18384552 22.18640518 22.18428421
123.22880554 25.09381866 25.10046768 25.09975433
109.13874817 12.63452148 12.62646580 12.62509251
79.70526886 0.36835384 0.34185511 0.34063196
118.03443146 20.24863434 20.24790764 20.24695015
109.13652802 12.63278198 12.62473488 12.62336063
134.12620544 35.69841003 35.71340179 35.71036530
106.22158051 10.42437744 10.41435432 10.41426373
117.65496826 19.90351105 19.90311050 19.90229797
92.44840240 2.88384438 2.85573864 2.85468626
107.33224487 11.24516296 11.23238277 11.23242950
107.97248840 11.73011780 11.71736717 11.71686268
88.77678680 1.77542114 1.75273466 1.75162339
108.78337860 12.35614777 12.34629822 12.34506512
92.54370880 2.91757202 2.88972664 2.88866067
108.39878082 12.05759430 12.04603291 12.04510307
87.75164795 1.52922058 1.50872660 1.50748062
87.67259979 1.51131248 1.49090290 1.48965144
108.09062195 11.82049561 11.80799103 11.80736351
137.43814087 38.97811127 38.99941635 38.99507904
92.85365295 3.02905273 3.00220633 3.00110769
86.88632965 1.34134102 1.32102752 1.31972599
94.35095215 3.60649872 3.58471251 3.58368993
91.52678680 2.57091713 2.54140902 2.54046464
100.58496857 6.70928574 6.69134569 6.69064426
140.19969177 41.72222137 41.74551010 41.73961639
103.83884430 8.75753784 8.73852253 8.73768044
121.05177307 23.03855896 23.04398727 23.04203415
91.31643677 2.50282860 2.47335911 2.47242808
98.94975281 5.78765488 5.76211071 5.76121902
117.66632843 19.91381836 19.91338539 19.91257095
96.59774017 4.59533310 4.56989098 4.56965065
71.32926941 0.04552591 0.03058678 0.02975059
83.75222778 0.80015278 0.77216560 0.77101040
113.81343079 16.49885559 16.49415398 16.49259377
92.14055634 2.77665520 2.74780607 2.74679351
95.48497009 4.08717346 4.06550646 4.06488705
96.80103302 4.69207001 4.66583776 4.66562653
87.34987640 1.43976784 1.41956186 1.41828370
116.68527985 19.02818298 19.02879333 19.02793312
99.19718170 5.92229843 5.89807892 5.89710712
109.76505280 13.13090515 13.12576962 13.12449837
99.22851562 5.93947220 5.91541958 5.91443825
104.41472626 9.14810562 9.13270473 9.13155460
107.94515228 11.70922852 11.69644642 11.69597054
108.86259460 12.41798401 12.40851402 12.40723991
80.11227417 0.40067387 0.37299925 0.37180829
106.48779297 10.61866760 10.60803413 10.60811615
114.54623413 17.13451385 17.13192940 17.13023186
100.58110046 6.70702362 6.68906116 6.68835545
109.39159393 12.83404541 12.82726383 12.82587910
110.81066132 13.97531891 13.97179604 13.97122192
131.92602539 33.52934265 33.54119873 33.53975677
104.52117157 9.22117615 9.20648098 9.20531273
111.06505585 14.18361664 14.17990208 14.17945576
83.72003937 0.79563141 0.76756340 0.76641202
124.46142578 26.27017975 26.27554321 26.27457047
99.21941376 5.93448257 5.91038704 5.90940762
95.67877960 4.17308044 4.15095139 4.15041161
102.23795319 7.71527863 7.69463348 7.69479847
100.63574982 6.73908997 6.72122574 6.72055912
127.23062134 28.93995667 28.94871521 28.94655609
83.67266083 0.78901291 0.76083142 0.75968170
106.32146454 10.49710083 10.48686790 10.48685074
111.08901978 14.20329285 14.19952965 14.19909000
108.21295929 11.91439819 11.90221119 11.90145874
90.58626556 2.27595520 2.24754310 2.24662828
109.22969818 12.70615387 12.69856644 12.69718170
98.06868744 5.32234573 5.29392624 5.29345036
83.07032013 0.70848274 0.67905170 0.67793202
73.28000641 0.07925344 0.06833225 0.06712317
99.16392517 5.90410233 5.87967682 5.87871456
103.32353973 8.41497040 8.39381790 8.39340973
97.76731110 5.16829300 5.13975334 5.13940430
104.79011536 9.40700912 9.39397907 9.39282513
107.62909698 11.46896362 11.45592690 11.45574760
97.74574280 5.15736771 5.12885475 5.12851143
101.63804626 7.34173965 7.32294512 7.32295322
102.35089874 7.78665924 7.76569462 7.76584816
100.81179810 6.84297180 6.82531834 6.82476997
96.35624695 4.48198318 4.45751476 4.45722198
96.55747986 4.57631683 4.55104160 4.55079651
100.63378143 6.73793030 6.72006655 6.71939373
116.62670135 18.97561646 18.97627258 18.97538948
80.41249847 0.42592669 0.39749581 0.39633060
98.04663849 5.31098938 5.28255463 5.28208828
99.68122101 6.19068909 6.16918182 6.16814518
92.78855133 3.00540924 2.97833824 2.97724795
91.37995148 2.52326012 2.49376225 2.49282861
94.34973907 3.60600662 3.58421326 3.58319354
106.32949066 10.50294495 10.49268913 10.49267960
102.60358429 7.94756699 7.92606831 7.92615032
97.76430511 5.16677094 5.13824177 5.13789177
96.89735413 4.73832703 4.71174335 4.71153831
121.50003052 23.45915985 23.46559334 23.46390533
98.80072784 5.70739365 5.68113327 5.68030643
94.10631561 3.50772095 3.48531723 3.48424554
93.74402618 3.36462402 3.34106827 3.33995342
81.02191925 0.48106670 0.45144755 0.45031595
113.45777893 16.19297791 16.18753242 16.18615341
109.00697327 12.53101349 12.52230453 12.52096367
90.32727814 2.19898224 2.17122841 2.17029953
119.31564331 21.42388916 21.42409325 21.42230606
81.71603394 0.55054951 0.52024704 0.51914120
121.29026794 23.26216888 23.26820374 23.26638031
88.28219604 1.65336609 1.63196993 1.63078976
118.96740723 21.10298157 21.10255241 21.10099792
91.24637604 2.48042297 2.45098782 2.45005941
104.57845306 9.26061630 9.24628353 9.24511337
138.72911072 40.26007080 40.28247070 40.27765656
94.43395233 3.64040756 3.61878586 3.61778665
97.11522675 4.84394836 4.81662655 4.81642056
128.87457275 30.53928375 30.55054474 30.54906082
112.68090820 15.53104401 15.52494907 15.52410698
114.13026428 16.77280426 16.76896477 16.76730347
99.63793945 6.16641617 6.14466953 6.14363575
84.34214020 0.88651180 0.86015040 0.85895014
103.18314362 8.32279968 8.30133724 8.30105019
124.86988831 26.66176605 26.66702271 26.66579819
125.36942291 27.14176941 27.14727020 27.14571381
115.73884583 18.18365479 18.18397331 18.18266678
101.01468658 6.96374512 6.94608879 6.94568634
98.99345398 5.81130600 5.78598738 5.78508091
126.95216370 28.67002869 28.67823982 28.67605972
109.92498016 13.25881195 13.25421238 13.25302505
116.32933807 18.70938110 18.71010780 18.70910454
106.19114685 10.40225983 10.39229298 10.39218044
72.86882782 0.07077742 0.05944616 0.05830097
99.99879456 6.37034225 6.35045338 6.34947491
92.40700531 2.86926842 2.84104681 2.83999801
87.02264404 1.36976433 1.34952950 1.34823179
99.96446228 6.35078430 6.33071423 6.32972240
93.62144470 3.31706619 3.29307652 3.29195476
120.96874237 22.96081543 22.96600914 22.96401596
96.07870483 4.35380936 4.33041668 4.33003426
100.87337494 6.87950516 6.86186314 6.86135960
118.27931976 20.47210693 20.47125244 20.47016335
118.48336792 20.65874481 20.65790367 20.65668106
95.02478027 3.88758850 3.86645508 3.86564565
107.57646942 11.42913818 11.41611862 11.41598701
98.24683380 5.41464233 5.38650322 5.38594246
108.45375061 12.10010529 12.08873367 12.08774853
112.03925323 14.99108124 14.98562241 14.98516560
97.87424469 5.22266006 5.19411087 5.19372177
96.62252045 4.60705948 4.58152199 4.58128834
113.55887604 16.27974701 16.27445602 16.27302170
93.13835144 3.13387489 3.10807037 3.10695434
92.33612823 2.84444046 2.81603003 2.81499314
111.81812286 14.80645752 14.80140400 14.80102062
120.51195526 22.53398895 22.53777504 22.53565025
101.78833008 7.43442917 7.41518593 7.41526222
109.78479004 13.14666748 13.14160061 13.14034176
96.89485168 4.73712158 4.71055126 4.71034431
91.80771637 2.66377068 2.63442945 2.63345838
97.39920807 4.98368835 4.95563459 4.95538902
114.16886902 16.80628204 16.80253601 16.80087090
110.03472137 13.34684753 13.34257507 13.34146309
126.23634338 27.97753143 27.98421097 27.98218155
105.50043488 9.90597534 9.89595127 9.89522171
106.73094177 10.79749298 10.78617382 10.78633785
83.83013916 0.81117916 0.78338534 0.78222728
106.45075989 10.59155273 10.58102703 10.58108711
92.70183563 2.97410393 2.94675779 2.94567466
97.21471405 4.89263916 4.86501884 4.86480045
136.24772644 37.79761505 37.81715012 37.81311798
99.99295807 6.36701202 6.34708500 6.34610176
80.26319122 0.41321468 0.38514715 0.38397026
97.56261444 5.06515503 5.03680754 5.03652287
122.67355347 24.56674194 24.57388115 24.57297134
111.54064178 14.57589722 14.57134914 14.57100391
102.67584229 7.99388123 7.97230148 7.97235107
123.67462158 25.51832581 25.52440453 25.52370453
124.93514252 26.72440338 26.72962761 26.72836304
114.28675079 16.90861511 16.90525055 16.90356636
92.46343994 2.88914490 2.86108255 2.86002851
124.31906128 26.13390350 26.13930511 26.13840485
100.37297058 6.58560944 6.56714630 6.56631660
82.79039001 0.67328072 0.64343435 0.64232922
72.50134277 0.06386602 0.05197078 0.05088854
90.60571289 2.28180504 2.25334930 2.25243592
106.33272552 10.50530243 10.49505138 10.49504280
94.35928345 3.60989380 3.58812046 3.58709884
83.40477753 0.75238037 0.72358543 0.72245193
107.17376709 11.12643433 11.11394215 11.11406326
100.48597717 6.65137863 6.63322783 6.63246632
101.92947388 7.52201462 7.50232983 7.50245285
88.72034454 1.76117897 1.73865676 1.73753619
110.82115936 13.98388672 13.98038006 13.97980690
122.97103882 24.84889984 24.85578918 24.85500336
104.29101562 9.06352615 9.04731274 9.04620171
122.59167480 24.48918152 24.49631500 24.49535942
99.69282532 6.19720459 6.17575455 6.17471981
99.17665863 5.91106415 5.88672924 5.88576126
101.99192810 7.56094742 7.54103947 7.54117775
102.48931122 7.87459183 7.85330296 7.85342503
88.40847778 1.68394661 1.66225791 1.66109681
101.49627686 7.25485992 7.23645401 7.23638535
106.08992004 10.32885742 10.31904316 10.31884956
104.30485535 9.07297134 9.05683613 9.05572128
84.86804199 0.96928501 0.94450551 0.94326949
97.57052612 5.06911850 5.04075813 5.04047203
90.96064758 2.39044952 2.36132383 2.36040878
94.93848419 3.85085297 3.82973480 3.82889152
95.34090424 4.02402496 4.00260353 4.00192165
118.75382996 20.90670776 20.90604210 20.90463638
109.94430542 13.27429962 13.26977062 13.26859665
85.60669708 1.09515667 1.07252002 1.07123733
112.88829041 15.70688629 15.70083714 15.69984627
107.91980743 11.68988800 11.67704678 11.67659187
110.07945251 13.38278961 13.37862015 13.37753391
73.68663025 0.08846450 0.07772142 0.07645583
157.02720642 58.51826477 58.53291702 58.49586487
125.67336273 27.43441010 27.44021988 27.43847275
105.29307556 9.75910187 9.74849606 9.74759483
111.27542877 14.35668182 14.35263348 14.35225487
122.34181976 24.25273895 24.25996590 24.25886536
95.43513489 4.06525803 4.04368687 4.04304504
91.36093140 2.51712990 2.48764563 2.48671103
88.34522247 1.66857910 1.64704514 1.64587164
94.10047913 3.50538635 3.48296690 3.48189616
120.65937805 22.67156219 22.67583847 22.67374039
102.83904266 8.09896469 8.07724857 8.07721424
86.86390686 1.33670425 1.31637716 1.31507683
94.72080994 3.75914764 3.73792744 3.73700976
73.40680695 0.08203399 0.07119328 0.06996536
106.13824463 10.36386871 10.35399055 10.35383415
92.46873474 2.89101982 2.86296654 2.86191082
87.60179901 1.49539948 1.47505665 1.47380090
115.66120148 18.11483002 18.11499786 18.11365509
105.49400330 9.90140533 9.89136219 9.89062595
120.82942200 22.83046722 22.83523750 22.83319092
92.85090637 3.02805519 3.00119781 3.00010157
120.89204407 22.88903046 22.89401627 22.89199448
98.25105286 5.41683578 5.38870525 5.38814449


==> Figures/Example1/d1/Y_t_0.9844.dat <==
106.96031952 7.00983429 7.00909090 7.00851727
121.28601074 21.33287048 21.33642578 21.33421898
125.65884399 25.70570374 25.70907211 25.70604515
107.21011353 7.25891876 7.25853920 7.25791359
134.94343567 34.99029541 34.99385834 34.98944473
88.44543457 0.00000022 -0.00652081 -0.00663155
115.59140015 15.63825989 15.64072895 15.63901234
100.66879272 1.39871597 1.38501358 1.38515687
126.69305420 26.73991394 26.74400330 26.74092102
102.93731689 3.13335419 3.13872600 3.13858581
103.68679810 3.81404877 3.80577302 3.80549693
87.19194031 0.00000001 -0.00719315 -0.00730103
98.78971863 0.51607513 0.50152868 0.50161964
130.59115601 30.63801575 30.64112282 30.63740349
125.80864716 25.85550690 25.85902023 25.85598183
69.03391266 0.00000000 -0.01135355 -0.01146430
131.30413818 31.35099792 31.35372162 31.34985161
92.97286987 0.00132467 0.00583333 0.00573498
99.04693604 0.60437393 0.58508080 0.58519131
150.24662781 50.29348755 50.30014801 50.29427338
121.53050995 21.57736969 21.58063126 21.57835960
105.69648743 5.75471497 5.74555302 5.74509239
131.13764954 31.18450928 31.18729210 31.18345451
99.97946930 1.01021194 0.98581737 0.98596746
88.26550293 0.00000014 -0.00663620 -0.00674862
82.99376678 0.00000000 -0.00829393 -0.00840539
100.17805481 1.11447525 1.09203625 1.09218621
121.72162628 21.76848602 21.77157974 21.76924515
138.88618469 38.93304443 38.93856049 38.93381882
92.42145538 0.00056811 0.00217479 0.00207597
97.97254181 0.29707336 0.30071014 0.30075032
76.86199951 0.00000000 -0.00936610 -0.00947756
104.26391602 4.35871887 4.34360981 4.34324980
113.56370544 13.61055756 13.61571884 13.61450577
95.27426910 0.02575374 0.04723829 0.04716855
107.59517670 7.64323425 7.64281321 7.64210892
72.32463837 0.00000000 -0.01037270 -0.01048654
137.54835510 37.59521484 37.60052872 37.59591293
89.76726532 0.00000431 -0.00529820 -0.00540751
87.52682495 0.00000002 -0.00704437 -0.00714964
103.96392059 4.07377625 4.06151628 4.06119776
117.40694427 17.45380402 17.45622253 17.45432854
110.76438141 10.81125641 10.80944538 10.80817223
81.11876678 0.00000000 -0.00862151 -0.00872988
104.12191010 4.22339630 4.20943785 4.20909643
86.10871887 0.00000000 -0.00757986 -0.00768965
106.26784515 6.32071686 6.31657028 6.31607723
198.18840027 98.23526001 98.22850037 98.22275543
112.25726318 12.30412292 12.30739594 12.30623531
125.58113098 25.62799072 25.63131905 25.62829399
86.18625641 0.00000000 -0.00755411 -0.00766748
100.17738342 1.11410904 1.09166646 1.09181619
100.96263123 1.58650208 1.57965851 1.57979059
105.09425354 5.16250610 5.14805174 5.14762211
57.73523331 0.00000000 -0.01795346 -0.01806158
71.67823792 0.00000000 -0.01054651 -0.01065892
113.66595459 13.71281433 13.71797657 13.71674728
99.44037628 0.75889206 0.73475260 0.73488313
98.12503052 0.33131981 0.33155888 0.33160549
108.88397217 8.93103027 8.92814732 8.92711163
87.09445953 0.00000001 -0.00723130 -0.00734156
128.36328125 28.41014099 28.41439438 28.41113472
122.64490509 22.69176483 22.69404984 22.69144440
104.30065918 4.39385223 4.37852049 4.37815380
116.60980988 16.65666962 16.65854454 16.65666199
108.37209320 8.41938019 8.41755295 8.41664982
96.58534241 0.09597874 0.11948532 0.11945444
99.59516907 0.82632065 0.80129188 0.80142933
94.31482697 0.00831866 0.02247280 0.02238685
119.74159241 19.78845215 19.79307747 19.79120827
138.35171509 38.39857483 38.40409470 38.39940643
125.61495209 25.66181183 25.66518593 25.66215706
114.77107239 14.81793213 14.82173252 14.82023335
145.54490662 45.59176636 45.59414291 45.58855820
106.94390869 6.99346924 6.99268389 6.99211216
129.64099121 29.68785095 29.69147682 29.68796730
113.97872925 14.02558899 14.03055191 14.02926159
87.99630737 0.00000007 -0.00679904 -0.00690621
114.44293976 14.48980713 14.49416637 14.49275875
122.79096222 22.83782196 22.84003258 22.83738327
74.97073364 0.00000000 -0.00974923 -0.00986260
103.86364746 3.97937775 3.96841788 3.96811366
96.51198578 0.08975983 0.11362141 0.11358672
140.13764954 40.18450928 40.18954086 40.18467331
98.45783997 0.41631508 0.40893930 0.40901119
91.41173553 0.00010422 -0.00202566 -0.00212830
115.59108734 15.63794708 15.64040089 15.63868237
83.41470337 0.00000000 -0.00821406 -0.00832695
98.01936340 0.30728722 0.30989212 0.30993539
114.34716797 14.39402771 14.39852810 14.39714241
84.96635437 0.00000000 -0.00788885 -0.00799745
77.73558044 0.00000000 -0.00920445 -0.00931472
69.50444794 0.00000000 -0.01119357 -0.01130790
86.20309448 0.00000000 -0.00754768 -0.00766104
118.28775787 18.33461761 18.33819199 18.33634186
93.95964050 0.00527036 0.01659054 0.01649791
85.26956940 0.00000000 -0.00780970 -0.00792378
123.01914215 23.06600189 23.06809235 23.06539154
116.64911652 16.69597626 16.69786835 16.69598770
107.53420258 7.58235168 7.58197737 7.58129025
100.65485382 1.39012909 1.37610269 1.37624550
104.98481750 5.05557251 5.04042673 5.03999901
96.20027924 0.06694937 0.09156984 0.09152418
121.51308441 21.55994415 21.56326675 21.56099701
89.12052917 0.00000106 -0.00599009 -0.00610036
99.58934784 0.82371521 0.79870123 0.79883653
63.41995621 0.00000000 -0.01379973 -0.01390952
120.98068237 21.02754211 21.03143120 21.02931023
104.01180267 4.11901855 4.10619974 4.10587215
81.37236786 0.00000000 -0.00857788 -0.00868887
86.43548584 0.00000000 -0.00747782 -0.00758547
88.66473389 0.00000037 -0.00636631 -0.00647324
95.60463715 0.03675318 0.06007713 0.06001455
104.69119263 4.76999664 4.75377417 4.75336838
106.52906799 6.58037567 6.57791185 6.57739353
80.78970337 0.00000000 -0.00867420 -0.00878638
115.08362579 15.13048553 15.13372231 15.13213444
102.30404663 2.59117126 2.60329056 2.60326362
96.67259216 0.10383701 0.12683672 0.12681156
110.48997498 10.53684998 10.53431129 10.53303814
80.78467560 0.00000000 -0.00867754 -0.00878686
140.69142151 40.73828125 40.74295807 40.73802948
115.13941956 15.18627930 15.18944931 15.18784618
94.05318451 0.00595546 0.01801080 0.01792079
145.73927307 45.78613281 45.78860474 45.78300095
82.07328033 0.00000000 -0.00845724 -0.00856847
150.72486877 50.77172852 50.77878189 50.77288818
110.85889435 10.90576935 10.90425587 10.90298748
81.34550476 0.00000000 -0.00858003 -0.00869054
84.01414490 0.00000000 -0.00809604 -0.00820464
103.27911377 3.43933105 3.43844151 3.43823695
142.55267334 42.59953308 42.60272980 42.59753799
87.94417572 0.00000007 -0.00682670 -0.00693721
96.11310577 0.06152439 0.08615917 0.08611184
179.00604248 79.05290222 79.05889893 79.05168915
107.73188019 7.77973938 7.77917051 7.77843666
122.91542816 22.96228790 22.96445847 22.96178246
89.20822906 0.00000129 -0.00590807 -0.00601739
79.81350708 0.00000000 -0.00884062 -0.00895184
106.33615112 6.38856506 6.38493109 6.38442898
142.52722168 42.57408142 42.57732391 42.57213974
108.81291962 8.86000824 8.85724163 8.85622311
145.70487976 45.75173950 45.75419235 45.74858475
95.04044342 0.01982045 0.03969520 0.03962356
86.16243744 0.00000000 -0.00756079 -0.00767297
144.30046082 44.34732056 44.34961319 44.34418869
137.68020630 37.72706604 37.73241425 37.72777557
117.64454651 17.69140625 17.69411469 17.69223404
125.46593475 25.51279449 25.51601028 25.51298714
84.04781342 0.00000000 -0.00808817 -0.00819796
105.81789398 5.87471008 5.86673594 5.86627102
110.25751495 10.30439758 10.30142117 10.30015850
71.48227692 0.00000000 -0.01059824 -0.01071233
94.85291290 0.01596463 0.03443378 0.03435594
80.98050690 0.00000000 -0.00864416 -0.00875396
139.57691956 39.62377930 39.62910080 39.62428665
94.17676544 0.00698364 0.02002543 0.01993686
113.88909149 13.93595886 13.94099140 13.93971634
157.06881714 57.11567688 57.12067413 57.11433029
103.76478577 3.88677216 3.87726331 3.87697291
97.87678528 0.27699471 0.28270000 0.28273326
129.07206726 29.11892700 29.12289238 29.11950493
85.34692383 0.00000000 -0.00779349 -0.00790352
131.52490234 31.57176208 31.57440567 31.57048607
98.45843506 0.41648293 0.40909523 0.40916520
75.35156250 0.00000000 -0.00967032 -0.00978249
102.47969818 2.73795319 2.74913859 2.74908185
113.72053528 13.76739502 13.77254677 13.77130985
89.81812286 0.00000480 -0.00523478 -0.00534219
91.18919373 0.00006989 -0.00265843 -0.00276679
137.17439270 37.22125244 37.22642899 37.22183228
105.13589478 5.20326233 5.18910980 5.18867493
127.55734253 27.60420227 27.60853195 27.60537148
152.83164978 52.87850952 52.88612366 52.88016891
96.06369019 0.05861902 0.08322948 0.08317739
77.71460724 0.00000000 -0.00920635 -0.00931734
85.55142212 0.00000000 -0.00773960 -0.00784892
124.87246704 24.91932678 24.92206955 24.91908646
131.25907898 31.30593872 31.30866814 31.30480766
117.48783112 17.53469086 17.53718376 17.53529358
114.46015930 14.50702667 14.51133060 14.50991726
100.04311371 1.04294586 1.01906633 1.01921487
76.15950012 0.00000000 -0.00950342 -0.00961536
111.65456390 11.70143127 11.70267391 11.70146656
120.75398254 20.80084229 20.80497360 20.80291367
100.36603546 1.21892166 1.19923306 1.19938040
122.17402649 22.22088623 22.22353363 22.22106171
130.66609192 30.71295166 30.71594620 30.71221542
83.92980957 0.00000000 -0.00811392 -0.00822085
128.10032654 28.14718628 28.15147209 28.14824486
117.71443939 17.76129913 17.76406860 17.76218796
88.07723236 0.00000009 -0.00675207 -0.00685948
104.92607117 4.99827576 4.98281002 4.98238659
109.02751160 9.07454681 9.07142735 9.07035542
151.33944702 51.38630676 51.39373016 51.38782883
133.06755066 33.11441040 33.11695480 33.11276245
110.52779388 10.57466888 10.57223415 10.57096004
119.40303040 19.44989014 19.45445442 19.45261192
95.20675659 0.02389932 0.04494065 0.04486972
82.64220428 0.00000000 -0.00835520 -0.00846523
71.51631927 0.00000000 -0.01059133 -0.01070184
78.55909729 0.00000000 -0.00905615 -0.00916713
74.93604279 0.00000000 -0.00975448 -0.00986880
89.65335846 0.00000339 -0.00543553 -0.00554365
81.45444489 0.00000000 -0.00856334 -0.00867480
86.43501282 0.00000000 -0.00747758 -0.00758427
92.82373047 0.00105929 0.00471777 0.00461799
100.86509705 1.52275848 1.51356578 1.51370335
102.85433960 3.06036377 3.06704211 3.06692171
108.95162201 8.99867249 8.99568748 8.99463463
128.19027710 28.23713684 28.24140167 28.23816299
108.49619293 8.54341125 8.54130077 8.54036808
137.85418701 37.90104675 37.90649033 37.90184021
93.95664215 0.00524950 0.01654428 0.01645404
104.34550476 4.43679810 4.42119789 4.42082548
101.48754120 1.95264435 1.95761704 1.95770359
95.48827362 0.03248715 0.05523485 0.05516654
81.58036041 0.00000000 -0.00854069 -0.00865191
101.12288666 1.69423676 1.69123387 1.69135427
111.39632416 11.44319153 11.44350147 11.44226742
153.02265930 53.06951904 53.07714844 53.07117844
88.50372314 0.00000026 -0.00648123 -0.00658816
113.81938171 13.86624146 13.87133312 13.87007523
65.09845734 0.00000000 -0.01293713 -0.01304835
89.39041901 0.00000192 -0.00572878 -0.00583571
89.41598511 0.00000203 -0.00570017 -0.00580710
115.23739624 15.28425598 15.28727818 15.28564548
122.74114990 22.78800964 22.79024124 22.78760338
99.35618591 0.72380829 0.70039433 0.70052058
113.78138733 13.82824707 13.83337116 13.83211994
149.92346191 49.97032166 49.97667313 49.97079849
105.14598083 5.21313477 5.19904947 5.19861698
99.30165100 0.70166397 0.67883867 0.67896253
171.63185120 71.67871094 71.69980621 71.69259644
128.62002563 28.66688538 28.67102432 28.66772270
130.20755005 30.25440979 30.25769424 30.25406265
145.22807312 45.27493286 45.27722931 45.27168274
130.71705627 30.76391602 30.76689911 30.76315117
100.45043945 1.26761627 1.24943471 1.24958181
91.50585938 0.00012306 -0.00173098 -0.00183266
122.46566010 22.51251984 22.51493263 22.51237869
88.03100586 0.00000008 -0.00677830 -0.00688714
121.52832031 21.57518005 21.57849121 21.57621574
114.18156433 14.22842407 14.23311710 14.23177814
77.88813782 0.00000000 -0.00917631 -0.00928801
80.69731903 0.00000000 -0.00869471 -0.00880402
108.52141571 8.56861877 8.56643391 8.56549263
91.30750275 0.00008654 -0.00233108 -0.00243610
68.39382172 0.00000000 -0.01157552 -0.01168746
112.53559875 12.58245850 12.58645153 12.58530521
133.06729126 33.11415100 33.11669540 33.11250305
82.25461578 0.00000000 -0.00842315 -0.00853509
117.02598572 17.07284546 17.07489586 17.07299805
87.84141541 0.00000005 -0.00688845 -0.00699300
126.50811768 26.55497742 26.55894089 26.55587196
109.25528717 9.30226135 9.29889297 9.29776859


==> Figures/Example1/d1/Z_t_0.0312.dat <==
102.65998840 13.30090809 13.33451271 13.31139660
101.13248444 12.52339554 12.55603600 12.53421021
99.25672150 11.56240082 11.58466530 11.57338905
107.93190765 15.90703487 15.98810577 15.91988373
106.91440582 15.41625881 15.43230438 15.42819881
97.78552246 10.80779648 10.83109283 10.81823540
101.18524170 12.55034542 12.58364296 12.56127739
102.81585693 13.37984943 13.41282082 13.39057541
97.63677216 10.73160362 10.75432205 10.74170494
100.65580750 12.27962303 12.30937386 12.29086018
105.37367249 14.66088581 14.69395447 14.67468548
98.97013855 11.41534042 11.43492699 11.42656136
93.99649811 8.88665867 8.91101837 8.89569187
100.28302765 12.08872128 12.11993027 12.10082531
94.21863556 8.99762726 9.02244186 9.00702286
101.68798065 12.80687428 12.83548927 12.81892014
105.50716400 14.72687244 14.76717949 14.74083519
96.43971252 10.11998940 10.14508629 10.12955761
106.39913177 15.16520119 15.18674088 15.17645550
99.28344727 11.57611275 11.59864616 11.58705235
100.91924286 12.41439724 12.44439125 12.42509747
95.17094421 9.47628307 9.50069618 9.48452377
100.63706207 12.27003002 12.29987335 12.28133774
104.67983246 14.31640053 14.34101295 14.32785892
101.53664398 12.72971630 12.76125908 12.74157333
103.57078552 13.76092720 13.79492569 13.77349758
94.90236664 9.34084225 9.36637306 9.34930229
103.45307159 13.70165443 13.73351669 13.71411324
104.71903229 14.33592701 14.35890388 14.34747505
109.61988831 16.70541763 16.69478416 16.71796799
102.37813568 13.15794849 13.18999100 13.16862869
96.85731506 10.33298779 10.36131477 10.34375095
96.18160248 9.98858261 10.01364326 9.99847317
101.53118896 12.72693157 12.75857162 12.73877048
103.04412079 13.49530220 13.52655029 13.50665092
99.83119965 11.85711002 11.88147163 11.86814499
99.78589630 11.83387566 11.85738564 11.84475899
105.17526245 14.56263161 14.58548737 14.57585716
95.62348938 9.70519733 9.72948837 9.71537209
99.93699646 11.91136265 11.93811035 11.92277145
104.19987488 14.07670021 14.12069130 14.08823490
103.68460846 13.81818676 13.85499763 13.83072948
101.93460846 12.93248940 12.95903969 12.94433022
98.99121094 11.42615318 11.44574356 11.43740463
100.00013733 11.94373608 11.97192764 11.95537376
104.44554901 14.19953346 14.23539925 14.21076393
101.30918121 12.61364174 12.64765549 12.62488842
105.23569489 14.59258175 14.61817169 14.60600185
101.25434113 12.58564091 12.61951828 12.59674835
100.49427032 12.19692135 12.22745514 12.20866108
99.63438416 11.75616455 11.77829170 11.76669693
99.09569550 11.47977066 11.50000000 11.49101353
100.02697754 11.95749283 11.98624802 11.96922588
97.89321899 10.86297894 10.88638687 10.87373734
95.56965637 9.67792416 9.70201492 9.68783665
98.48254395 11.16515923 11.18649483 11.17583942
103.29657745 13.62276745 13.65329933 13.63489723
101.01779938 12.46478176 12.49584770 12.47547722
103.74842834 13.85027027 13.88885307 13.86276722
99.36123657 11.61602783 11.63896179 11.62677574
97.45925903 10.64072323 10.66377640 10.65088463
105.83763123 14.88980293 14.93765640 14.90322971
100.58998108 12.24592686 12.27597618 12.25736809
99.20355988 11.53512192 11.55673218 11.54620934
102.61306000 13.27712250 13.31073761 13.28758717
95.18753052 9.48465824 9.50901031 9.49293613
94.39354706 9.08519650 9.11035728 9.09469128
104.09150696 14.02242565 14.06729317 14.03421402
98.26087952 11.05146408 11.07177162 11.06249905
91.97454834 7.89140940 7.92534733 7.89828014
104.29767609 14.12563229 14.16732025 14.13700390
102.22222900 13.07876301 13.10854530 13.08983231
103.38826752 13.66899776 13.70010948 13.68134785
99.15124512 11.50827694 11.52918625 11.51945496
99.15715790 11.51131058 11.53229904 11.52247906
98.66822052 11.26041794 11.28259468 11.27112770
98.99845123 11.42986965 11.44945717 11.44111633
105.51914978 14.73279476 14.77370644 14.74677849
107.16835785 15.53938007 15.57238388 15.55248642
102.36820221 13.15290737 13.18483734 13.16361809
98.24655151 11.04411507 11.06448936 11.05516815
97.94513702 10.88958549 10.91282082 10.90049076
100.72835541 12.31675053 12.34626389 12.32777786
99.86310577 11.87347221 11.89851189 11.88461685
101.05458069 12.48358536 12.51513672 12.49429321
108.15459442 16.01351929 16.08700371 16.02521324
104.19624329 14.07487965 14.11893272 14.08642673
102.51161957 13.22568703 13.25896645 13.23618412
100.47785950 12.18852139 12.21911812 12.20029068
104.01361847 13.98339081 14.02781487 13.99535942
96.89470673 10.35208035 10.38061523 10.36294842
95.96954346 9.88078308 9.90608215 9.89135742
96.10181427 9.94800472 9.97320557 9.95816994
103.45389557 13.70206928 13.73395157 13.71453667
105.88317108 14.91220760 14.95940208 14.92546272
100.57543945 12.23848248 12.26860619 12.24997330
97.05667114 10.43482113 10.46306419 10.44583225
100.52827454 12.21433544 12.24468613 12.22596359
102.91981506 13.43245602 13.46466064 13.44343185
99.49520874 11.68476582 11.70735359 11.69529629
105.73548889 14.83950996 14.88726044 14.85324097
102.60567474 13.27338123 13.30698586 13.28384018
98.28363037 11.06313133 11.08337593 11.07413864
103.77970123 13.86598206 13.90543365 13.87844086
102.61270905 13.27694607 13.31056404 13.28741264
99.48229980 11.67814159 11.70079994 11.68868923
97.79721069 10.81378460 10.83712578 10.82426739
104.10461426 14.02899647 14.07384872 14.04074860
102.23915100 13.08736420 13.11740685 13.09838009
100.19159698 12.04187012 12.07280159 12.05394363
95.10633850 9.44367313 9.46838570 9.45186520
102.34247589 13.13984394 13.17144203 13.15061474
99.59423828 11.73556805 11.75772095 11.74607277
105.05678558 14.50386333 14.52294159 14.51661491
105.94737244 14.94377327 14.98934937 14.95676327
95.07549286 9.42811012 9.45297432 9.43630886
102.59883118 13.26991177 13.30350494 13.28036690
102.27214813 13.10412788 13.13468933 13.11506081
103.03464508 13.49051189 13.52184868 13.50185299
95.31134033 9.54720974 9.57113457 9.55583572
102.29035187 13.11337471 13.14420700 13.12425423
100.62635040 12.26454449 12.29442024 12.27586842
106.00402832 14.97160530 15.01514626 14.98435020
98.69173431 11.27248287 11.29455757 11.28323174
98.70141602 11.27745152 11.29945183 11.28819752
91.81508636 7.81422377 7.84892893 7.82073021
106.42576599 15.17821693 15.19835281 15.18942165
92.19886017 8.00033569 8.03234386 8.00763416
104.26896667 14.11127186 14.15377045 14.12267399
92.76393890 8.27649593 8.30130196 8.28441811
99.12183380 11.49318218 11.51371574 11.50440216
100.43420410 12.16616344 12.19697189 12.17805099
98.01480865 10.92529678 10.94804573 10.93636990
108.20200348 16.03614616 16.10657310 16.04760170
103.43643188 13.69327068 13.72489357 13.70568848
103.61863708 13.78500557 13.82010269 13.79756641
101.59442902 12.75918198 12.78959274 12.77113914
95.90622711 9.84862423 9.87387085 9.85931683
98.14581299 10.99245834 11.01374054 11.00362015
101.68172455 12.80368328 12.83241272 12.81572723
99.06548309 11.46426678 11.48421288 11.47553635
100.33668518 12.11621094 12.14736748 12.12827778
100.20654297 12.04953003 12.08054924 12.06162071
99.75841522 11.81978321 11.84285355 11.83057308
97.37245178 10.59630108 10.62021828 10.60664749
102.18831635 13.06152821 13.09077454 13.07269287
102.28511810 13.11071682 13.14147758 13.12161636
96.85887146 10.33378220 10.36212540 10.34455681
96.35421753 10.07644081 10.10137558 10.08599758
97.73645782 10.78266239 10.80575562 10.79295349
98.56797791 11.20899010 11.23101616 11.21961784
105.52395630 14.73516750 14.77629852 14.74914074
98.66796875 11.26028919 11.28245163 11.27098274
97.46557617 10.64395714 10.66696548 10.65410995
103.28918457 13.61903858 13.64954948 13.63115120
102.47740936 13.20833111 13.24137878 13.21886253
100.76792145 12.33699417 12.36645889 12.34793186
102.28513336 13.11072445 13.14147758 13.12161636
103.19755554 13.57279873 13.60330200 13.58465672
99.21446228 11.54071522 11.56248093 11.55179501
102.53849030 13.23931599 13.27272034 13.24977875
95.06092072 9.42076015 9.44567871 9.42895222
99.91784668 11.90154266 11.92783928 11.91287899
99.00314331 11.43227673 11.45186424 11.44351578
101.20386505 12.55986309 12.59334946 12.57083416
105.73413086 14.83884144 14.88657188 14.85257339
99.84323120 11.86328125 11.88789940 11.87436295
103.47327423 13.71182919 13.74398041 13.72430420
100.45506287 12.17684364 12.20757294 12.18869591
100.70845032 12.30656338 12.33614159 12.31765652
97.59791565 10.71170616 10.73436737 10.72179127
100.22012329 12.05648899 12.08756638 12.06858349
98.67019653 11.26143265 11.28360176 11.27214432
100.06718445 11.97810555 12.00758171 11.98993397
102.52392578 13.23192596 13.26525879 13.24239826
103.62950134 13.79047394 13.82584000 13.80303478
97.40392303 10.61240578 10.63596153 10.62268066
105.03515625 14.49313068 14.51178932 14.50578594
100.80245209 12.35466290 12.38411903 12.36550903
106.96330261 15.43999672 15.45841980 15.45215225
102.20642090 13.07073116 13.10027122 13.08185101
98.28129578 11.06193352 11.08218193 11.07294178
99.26485443 11.56657314 11.58892632 11.57754898
101.88451385 12.90698433 12.93353081 12.91891575
99.43083191 11.65173626 11.67462540 11.66236210
97.38185883 10.60111427 10.62492561 10.61144733
101.94881439 12.93971539 12.96630669 12.95152378
104.91223145 14.43206024 14.45019531 14.44424725
93.76716614 8.77239513 8.79592133 8.78098774
99.97037506 11.92847633 11.95598984 11.93999577
106.89302826 15.40587616 15.42105103 15.41773605
97.47071838 10.64658928 10.66957092 10.65674210
103.24302673 13.59575081 13.62620735 13.60774517
97.07936096 10.44641781 10.47445869 10.45741272
99.32655334 11.59823132 11.62105179 11.60906219
102.53819275 13.23916340 13.27256966 13.24962997
97.82878876 10.82996273 10.85338020 10.84054279
95.45683289 9.62079906 9.64463425 9.63011646
99.46733093 11.67046261 11.69318581 11.68101788
98.77764130 11.31656170 11.33786011 11.32745075
93.93813324 8.85755062 8.88173103 8.86645794
96.93740845 10.37388897 10.40253830 10.38483810
109.04064178 16.43376350 16.42337036 16.44539261
105.89099884 14.91605854 14.96309662 14.92928123
98.03692627 10.93663597 10.95916176 10.94773769
95.79793549 9.79365635 9.81862259 9.80434132
95.81935883 9.80452728 9.82956314 9.81523228
105.29661560 14.62275219 14.65151787 14.63636684
97.76624298 10.79791927 10.82113457 10.80829144
102.86824799 13.40636635 13.43896484 13.41720486
101.12677002 12.52047253 12.55305290 12.53129292
98.95225525 11.40616512 11.42579651 11.41736412
103.31826019 13.63370228 13.66431427 13.64588451
98.61170197 11.23142147 11.25362396 11.24206448
97.07936859 10.44642067 10.47448158 10.45743561
99.44268799 11.65782070 11.68064117 11.66840076
99.53834534 11.70689678 11.72925758 11.71739960
97.57637787 10.70067978 10.72332382 10.71075249
109.66829681 16.72800636 16.72077370 16.74048233
103.75185394 13.85198879 13.89066315 13.86447906
102.95101929 13.44823647 13.48020363 13.45931053
95.67098999 9.72927380 9.75374413 9.73963451
108.26855469 16.06788063 16.13328362 16.07902718
99.21481323 11.54089642 11.56265640 11.55196476
97.15837860 10.48680973 10.51393318 10.49771881
97.81435394 10.82256603 10.84594154 10.83308887
104.51760101 14.23550320 14.26790047 14.24673748
108.67563629 16.26132011 16.28496742 16.27186775
100.91004181 12.40969086 12.43959427 12.42037964
102.82453918 13.38424683 13.41715622 13.39498711
105.06456757 14.50772762 14.52696609 14.52050018
99.79833221 11.84025478 11.86397171 11.85116673
98.47068024 11.15907383 11.18028641 11.16975784
99.87188721 11.87797451 11.90320206 11.88914108
98.50486755 11.17661095 11.19815063 11.18726444
101.99127960 12.96132946 12.98815536 12.97305489
103.05908203 13.50286293 13.53401947 13.51427460
104.85334015 14.40277863 14.42170525 14.41473389
100.31037903 12.10273266 12.13393402 12.11482430
99.58594513 11.73131466 11.75347710 11.74180603
94.20078278 8.98869991 9.01349068 8.99808216
102.41695404 13.17765522 13.21013832 13.18826008
102.33399200 13.13553524 13.16701317 13.14632225
100.91123199 12.41030025 12.44021797 12.42099380
100.08177948 11.98558521 12.01530457 11.99745750
105.57753754 14.76162148 14.80513191 14.77559471
100.08732605 11.98842716 12.01822853 12.00030804
110.97666168 17.33172989 17.39058113 17.34417343
97.25237274 10.53487396 10.56057167 10.54556847
92.07144165 7.93841124 7.97163153 7.94548035
96.86188507 10.33532238 10.36367607 10.34609699
102.15492249 13.04455471 13.07329750 13.05582619
95.88921356 9.83998394 9.86518288 9.85067368
96.05560303 9.92451382 9.94976234 9.93482494
97.57590485 10.70043564 10.72308540 10.71051407
98.83667755 11.34685612 11.36746025 11.35786343


==> Figures/Example1/d1/Z_t_0.5000.dat <==
94.44386292 7.74518347 7.78570461 7.74764156
115.22408295 20.29701614 20.36786652 20.30993843
105.82589722 15.19850349 15.26172829 15.20594215
117.80577087 21.42044067 21.48437500 21.43512726
119.02083588 21.91035271 21.98260689 21.92648888
91.19705963 5.79034042 5.81034136 5.79216290
96.11328125 8.81873035 8.86268139 8.82107830
104.15419006 14.14175892 14.20007610 14.14732170
114.04958344 19.74688339 19.81083870 19.75886536
105.31398773 14.87869453 14.93977261 14.88549614
92.63143921 6.62795639 6.65998125 6.62963247
98.30731964 10.27023602 10.31122684 10.27460098
89.27789307 4.74816895 4.75717449 4.74794912
126.90251923 24.58507347 24.63819313 24.60859680
104.66790771 14.47017956 14.52990055 14.47611237
82.46302795 1.94083977 1.97234106 1.93767321
112.59149170 19.02879143 19.08292580 19.03844261
102.48185730 13.05370045 13.11391926 13.06003284
89.91790771 5.08488369 5.09448862 5.08505249
138.84811401 27.59599876 27.66018867 27.61829758
99.24922943 10.90034676 10.95423222 10.90508366
100.42270660 11.68599224 11.74701214 11.69061852
120.13596344 22.33947563 22.39805031 22.35606194
123.22880554 23.43586922 23.50766754 23.45462418
109.13874817 17.17263603 17.23695946 17.18048859
79.70526886 1.22368693 1.21450174 1.21867895
118.03443146 21.51447105 21.58117485 21.52950668
109.13652802 17.17137337 17.23572922 17.17924118
134.12620544 26.49979591 26.56317139 26.52361298
106.22158051 15.44321346 15.50857544 15.45092201
117.65496826 21.35795403 21.42011833 21.37241936
92.44840240 6.51857090 6.54959726 6.52043390
107.33224487 16.11774826 16.18671799 16.12496758
107.97248840 16.49782181 16.56648827 16.50469589
88.77678680 4.49256229 4.50353670 4.49221802
108.78337860 16.96946716 17.03567123 16.97681427
92.54370880 6.57544088 6.60699797 6.57719803
108.39878082 16.74715042 16.81481743 16.75411034
87.75164795 3.99259305 4.01287889 3.99179840
87.67259979 3.95535254 3.97658396 3.95450115
108.09062195 16.56721878 16.63566589 16.57408142
137.43814087 27.27746582 27.37588310 27.30137253
92.85365295 6.76166916 6.79474306 6.76317406
86.88632965 3.59548116 3.62690234 3.59387302
94.35095215 7.68654871 7.72633791 7.68890047
91.52678680 5.97876883 6.00219107 5.98087263
100.58496857 11.79445744 11.85648727 11.79917431
140.19969177 27.89573479 27.93783951 27.91430473
103.83884430 13.93868446 13.99569702 13.94421482
121.05177307 22.67796898 22.72525215 22.69499207
91.31643677 5.85826206 5.87953043 5.86022043
98.94975281 10.69982147 10.75016880 10.70455170
117.66632843 21.36267471 21.42495918 21.37714386
96.59774017 9.13617611 9.17502213 9.13855362
71.32926941 0.19221422 0.25962016 0.19269183
83.75222778 2.35754943 2.40514755 2.35414743
113.81343079 19.63323975 19.69409370 19.64482880
92.14055634 6.33618641 6.36508799 6.33825207
95.48497009 8.41061306 8.45787334 8.41331863
96.80103302 9.27000523 9.30699062 9.27251530
87.34987640 3.80531812 3.83059907 3.80418777
116.68527985 20.94701195 21.00459480 20.96026802
99.19718170 10.86548710 10.91884518 10.87023735
109.76505280 17.52532196 17.58601189 17.53422928
99.22851562 10.88647079 10.94014454 10.89120674
104.41472626 14.30870247 14.36785221 14.31439304
107.94515228 16.48172951 16.55043983 16.48861122
108.86259460 17.01494217 17.08075523 17.02237892
80.11227417 1.31523538 1.31140828 1.31037271
106.48779297 15.60658455 15.67327404 15.61430550
114.54623413 19.98256874 20.05212784 19.99517441
100.58110046 11.79186916 11.85386753 11.79657650
109.39159393 17.31584930 17.37867546 17.32413292
110.81066132 18.09852600 18.15681648 18.10816383
131.92602539 25.95404434 25.99601173 25.98011589
104.52117157 14.37668324 14.43610287 14.38247108
111.06505585 18.23498535 18.29340553 18.24459648
83.72003937 2.34649229 2.39383006 2.34309959
124.46142578 23.83824158 23.90788841 23.85841751
99.21941376 10.88037586 10.93396664 10.88512421
95.67877960 8.53602982 8.58298206 8.53860569
102.23795319 12.89298534 12.95515347 12.89930439
100.63574982 11.82838535 11.89071560 11.83312225
127.23062134 24.68086243 24.74000359 24.70439720
83.67266083 2.33027720 2.37721467 2.32690048
106.32146454 15.50463295 15.57051468 15.51236057
111.08901978 18.24777985 18.30619240 18.25737000
108.21295929 16.63883781 16.70701408 16.64571762
90.58626556 5.44827080 5.46222925 5.44929075
109.22969818 17.22427559 17.28807640 17.23228645
98.06868744 10.11099148 10.14909363 10.11507893
83.07032013 2.13046980 2.17075276 2.12725830
73.28000641 0.31678012 0.35138035 0.31357980
99.16392517 10.84321785 10.89618969 10.84794426
103.32353973 13.60462189 13.66039181 13.61043739
97.76731110 9.91021633 9.94582081 9.91389656
104.79011536 14.54785347 14.60778522 14.55392361
107.62909698 16.29479408 16.36379242 16.30179024
97.74574280 9.89586163 9.93136501 9.89953613
101.63804626 12.49596596 12.56115627 12.50184250
102.35089874 12.96746731 13.02873516 12.97378540
100.81179810 11.94594288 12.00933933 11.95084667
96.35624695 8.97766018 9.01907825 8.97998714
96.55747986 9.10971165 9.14897537 9.11207867
100.63378143 11.82706451 11.88938904 11.83180714
116.62670135 20.92167091 20.97951317 20.93488693
80.41249847 1.38583815 1.38610542 1.38116837
98.04663849 10.09628582 10.13418007 10.10036659
99.68122101 11.18969250 11.24677372 11.19431210
92.78855133 6.72239304 6.75517893 6.72394180
91.37995148 5.89453936 5.91646481 5.89654827
94.34973907 7.68578577 7.72556162 7.68813419
106.32949066 15.50955963 15.57547379 15.51728058
102.60358429 13.13374233 13.19295025 13.14002991
97.76430511 9.90821648 9.94381809 9.91190624
96.89735413 9.33353329 9.36979580 9.33613205
121.50003052 22.83926201 22.88663483 22.85661507
98.80072784 10.60008526 10.64832115 10.60477352
94.10631561 7.53280878 7.57089090 7.53483248
93.74402618 7.30692005 7.34317923 7.30852032
81.02191925 1.53735340 1.54632258 1.53321230
113.45777893 19.46014977 19.51696968 19.47111702
109.00697327 17.09755325 17.16263199 17.10521507
90.32727814 5.30607367 5.31793976 5.30671167
119.31564331 22.02566528 22.09605217 22.04196930
81.71603394 1.72363532 1.74327135 1.72011852
121.29026794 22.76413727 22.81091881 22.78133774
88.28219604 4.24743128 4.26212502 4.24692774
118.96740723 21.88930702 21.96170235 21.90539551
91.24637604 5.81835890 5.83888292 5.82024002
104.57845306 14.41321278 14.47275829 14.41905308
138.72911072 27.56935692 27.63650322 27.59191132
94.43395233 7.73892212 7.77936602 7.74137306
97.11522675 9.47748852 9.51253414 9.48030758
128.87457275 25.14623642 25.23829079 25.16925430
112.68090820 19.07395935 19.12786865 19.08368111
114.13026428 19.78547478 19.85047722 19.79757881
99.63793945 11.16070080 11.21753216 11.16532898
84.34214020 2.56617641 2.61687326 2.56270075
103.18314362 13.51315594 13.56911182 13.51910210
124.86988831 23.96765709 24.03102112 23.98851395
125.36942291 24.12340355 24.17848969 24.14517593
115.73884583 20.53029633 20.59682655 20.54325867
101.01468658 12.08128262 12.14568806 12.08639240
98.99345398 10.72907639 10.78000355 10.73381138
126.95216370 24.59963226 24.65355682 24.62318039
109.92498016 17.61427116 17.67416573 17.62338829
116.32933807 20.79212379 20.85210037 20.80517197
106.19114685 15.42447090 15.48966885 15.43216610
72.86882782 0.28620127 0.32891545 0.28364602
99.99879456 11.40235519 11.46104527 11.40692043
92.40700531 6.49392843 6.52468061 6.49580717
87.02264404 3.65648961 3.68609738 3.65503407
99.96446228 11.37937069 11.43786144 11.38391018
93.62144470 7.23099470 7.26678419 7.23249292
120.96874237 22.64778137 22.69552803 22.66474915
96.07870483 8.79616070 8.84045792 8.79853630
100.87337494 11.98703289 12.05074978 11.99198246
118.27931976 21.61421776 21.68360519 21.62958908
118.48336792 21.69659042 21.76772118 21.71221542
95.02478027 8.11466885 8.16003704 8.11750412
107.57646942 16.26350594 16.33251762 16.27053070
98.24683380 10.22985458 10.27003860 10.23414516
108.45375061 16.77908134 16.84656525 16.78606987
112.03925323 18.74657249 18.80298233 18.75589752
97.87424469 9.98140430 10.01774883 9.98524761
96.62252045 9.15246964 9.19107342 9.15486145
113.55887604 19.50959015 19.56740761 19.52071762
93.13835144 6.93440247 6.96858358 6.93579006
92.33612823 6.45182180 6.48212099 6.45376158
111.81812286 18.63198090 18.68931007 18.64131737
120.51195526 22.47993088 22.53254700 22.49664879
101.78833008 12.59563828 12.66040421 12.60167980
109.78479004 17.53632545 17.59690857 17.54525948
96.89485168 9.33188438 9.36816692 9.33448219
91.80771637 6.14130926 6.16743422 6.14348650
97.39920807 9.66562366 9.70013142 9.66881657
114.16886902 19.80390167 19.86938667 19.81604958
110.03472137 17.67503738 17.73449135 17.68430328
126.23634338 24.38738823 24.43510056 24.41046715
105.50043488 14.99558258 15.05733395 15.00266266
106.73094177 15.75487995 15.82257557 15.76252651
83.83013916 2.38445544 2.43264747 2.38103199
106.45075989 15.58391857 15.65044975 15.59166050
92.70183563 6.67020750 6.70260859 6.67184734
97.21471405 9.54333782 9.57804394 9.54626465
136.24772644 27.00315285 27.11170769 27.02655411
99.99295807 11.39844799 11.45708942 11.40299606
80.26319122 1.35039651 1.34861088 1.34562099
97.56261444 9.77410793 9.80883884 9.77751160
122.67355347 23.24851608 23.31222534 23.26683235
111.54064178 18.48691559 18.54500961 18.49631500
102.67584229 13.18120480 13.23985767 13.18748093
123.67462158 23.58350945 23.65813255 23.60266113
124.93514252 23.98815727 24.05040932 24.00912285
114.28675079 19.85999489 19.92693138 19.87232018
92.46343994 6.52753162 6.55864573 6.52937937
124.31906128 23.79269028 23.86406136 23.81263161
100.37297058 11.65273571 11.71345043 11.65733528
82.79039001 2.04159522 2.07802176 2.03843904
72.50134277 0.26093787 0.31043518 0.25904021
90.60571289 5.45901871 5.47314548 5.46006250
106.33272552 15.51154995 15.57748508 15.51927376
94.35928345 7.69180155 7.73164940 7.69415808
83.40477753 2.23996687 2.28427482 2.23666811
107.17376709 16.02265739 16.09145355 16.02999878
100.48597717 11.72829723 11.78970718 11.73295307
101.92947388 12.68912125 12.75326824 12.69528770
88.72034454 4.46422625 4.47553587 4.46386242
110.82115936 18.10418320 18.16248322 18.11382484
122.97103882 23.34937859 23.41787529 23.36791801
104.29101562 14.22952461 14.28831863 14.23514366
122.59167480 23.22055435 23.28282166 23.23879433
99.69282532 11.19746590 11.25460529 11.20207691
99.17665863 10.85174370 10.90487957 10.85649300
101.99192810 12.73044777 12.79424000 12.73663902
102.48931122 13.05861092 13.11874294 13.06491947
88.40847778 4.30933285 4.32292795 4.30888224
101.49627686 12.40183067 12.46720982 12.40754700
106.08992004 15.36203671 15.42668438 15.36968708
104.30485535 14.23839092 14.29721928 14.24400902
84.86804199 2.76173258 2.81234622 2.75836706
97.57052612 9.77936268 9.81411648 9.78277874
90.96064758 5.65684366 5.67439699 5.65839052
94.93848419 8.05947971 8.10421085 8.06231213
95.34090424 8.31767464 8.36469078 8.32044411
118.75382996 21.80473328 21.87713814 21.82065201
109.94430542 17.62498665 17.68480873 17.63414192
85.60669708 3.05161214 3.09794164 3.04869509
112.88829041 19.17814064 19.23197174 19.18815422
107.91980743 16.46679878 16.53552818 16.47367096
110.07945251 17.69974899 17.75902557 17.70904922
73.68663025 0.34955731 0.37573171 0.34583411
157.02720642 31.39353371 31.22292328 31.31257248
125.67336273 24.21685219 24.26784515 24.23914909
105.29307556 14.86555195 14.92658520 14.87234402
111.27542877 18.34694099 18.40534019 18.35645485
122.34181976 23.13468742 23.19257545 23.15274239
95.43513489 8.37843513 8.42565250 8.38116455
91.36093140 5.88366652 5.90540743 5.88567305
88.34522247 4.27826786 4.29240370 4.27779341
94.10047913 7.52915287 7.56720018 7.53116941
120.65937805 22.53443146 22.58510590 22.55122375
102.83904266 13.28823280 13.34570026 13.29440594
86.86390686 3.58550191 3.61722732 3.58387470
94.72080994 7.92072821 7.96362734 7.92345428
73.40680695 0.32672390 0.35873231 0.32334831
106.13824463 15.39185619 15.45677090 15.39953232
92.46873474 6.53068686 6.56183195 6.53252792
87.60179901 3.92216349 3.94426084 3.92126083
115.66120148 20.49541283 20.56277275 20.50835800
105.49400330 14.99155617 15.05327892 14.99862480
120.82942200 22.59690666 22.64574623 22.61378098
92.85090637 6.76000977 6.79307461 6.76151800
120.89204407 22.61980820 22.66811562 22.63672638
98.25105286 10.23266792 10.27290821 10.23696518


==> Figures/Example1/d1/Z_t_0.9844.dat <==
106.96031952 21.32282066 21.36299515 21.33695030
121.28601074 24.25720215 24.27482414 24.25819397
125.65884399 25.13176918 25.16426849 25.13911057
107.21011353 21.38990211 21.43119812 21.40519905
134.94343567 26.98868752 27.00887299 26.99125290
88.44543457 0.00000938 0.01368028 0.00526890
115.59140015 23.11828041 23.15973282 23.13215446
100.66879272 12.42455292 12.56022644 12.39836025
126.69305420 25.33861160 25.37399292 25.34529877
102.93731689 18.17522240 18.28639030 18.16783142
103.68679810 19.29586220 19.37338829 19.27405357
87.19194031 0.00000044 0.01560074 0.00750592
98.78971863 6.40672445 6.53780937 6.40111780
130.59115601 26.11823082 26.13586617 26.11977196
125.80864716 25.16172981 25.19485474 25.16903877
69.03391266 0.00000000 0.00832766 0.00237855
131.30413818 26.26082802 26.27493286 26.26192093
92.97286987 0.03659384 0.04600674 0.04695639
99.04693604 7.18075132 7.31979847 7.16349220
150.24662781 30.04932594 30.09221840 30.04907227
121.53050995 24.30610275 24.32348442 24.30750847
105.69648743 20.87907028 20.91034698 20.87438011
131.13764954 26.22752953 26.24233246 26.22869873
99.97946930 10.18170929 10.32793999 10.14162540
88.26550293 0.00000617 0.01409811 0.00563633
82.99376678 0.00000000 0.01098114 0.00904787
100.17805481 10.83492184 10.97878647 10.79663754
121.72162628 24.34432602 24.36163712 24.34610558
138.88618469 27.77723694 27.80951881 27.78293037
92.42145538 0.01664704 0.02188906 0.02280092
97.97254181 4.21926069 4.31742334 4.23625755
76.86199951 0.00000000 0.00139165 0.00270209
104.26391602 19.92632103 19.97867584 19.90103149
113.56370544 22.71273613 22.73869896 22.72233582
95.27426910 0.54076195 0.58575141 0.54384089
107.59517670 21.48587990 21.52768326 21.50122261
72.32463837 0.00000000 0.00280720 -0.00048348
137.54835510 27.50967216 27.54087448 27.51460266
89.76726532 0.00016276 0.00939441 0.00255236
87.52682495 0.00000103 0.01530784 0.00698963
103.96392059 19.62117577 19.68579865 19.59663582
117.40694427 23.48139000 23.51640129 23.48830795
110.76438141 22.15245819 22.16273117 22.14471626
81.11876678 0.00000000 0.00723314 0.00766194
104.12191010 19.78763580 19.84552956 19.76242638
86.10871887 0.00000002 0.01561382 0.00872579
106.26784515 21.10713387 21.14209938 21.11317444
198.18840027 39.63768005 39.86695862 39.83436203
112.25726318 22.45141602 22.46262550 22.45084381
125.58113098 25.11622620 25.14838791 25.12358475
86.18625641 0.00000003 0.01565525 0.00866094
100.17738342 10.83273029 10.97659874 10.79443073
100.96263123 13.34182930 13.47328472 13.32551289
105.09425354 20.56154823 20.59442711 20.54499054
57.73523331 0.00000000 0.00974351 0.02191421
71.67823792 0.00000000 0.00366485 -0.00036117
113.66595459 22.73318863 22.76043320 22.74343109
99.44037628 8.42042065 8.56692314 8.38807487
98.12503052 4.59151936 4.69599009 4.60739422
108.88397217 21.77036095 21.80289841 21.77526093
87.09445953 0.00000034 0.01565814 0.00764316
128.36328125 25.67265701 25.70442009 25.67704582
122.64490509 24.52898216 24.54728699 24.53272057
104.30065918 19.96059227 20.01161957 19.93537903
116.60980988 23.32196236 23.36131859 23.33244133
108.37209320 21.66179276 21.69977570 21.67206383
96.58534241 1.68360412 1.74392474 1.67010069
99.59516907 8.92140961 9.06904697 8.88506222
94.31482697 0.19699502 0.22631735 0.21324280
119.74159241 23.94831848 23.97028160 23.94845772
138.35171509 27.67034340 27.70258713 27.67578888
125.61495209 25.12299156 25.15530777 25.13034821
114.77107239 22.95421410 22.99256134 22.96850967
145.54490662 29.10898209 29.13893127 29.11196327
106.94390869 21.31825066 21.35833168 21.33226967
129.64099121 25.92819786 25.95198631 25.93073463
113.97872925 22.79574394 22.82673836 22.80768204
87.99630737 0.00000326 0.01463199 0.00616091
114.44293976 22.88858795 22.92435074 22.90225792
122.79096222 24.55819321 24.57686996 24.56224823
74.97073364 0.00000000 0.00093845 0.00072494
103.86364746 19.50851440 19.57768059 19.48474121
96.51198578 1.59121525 1.65055633 1.57697558
140.13764954 28.02753067 28.05844116 28.03347778
98.45783997 5.46350765 5.58173943 5.47121000
91.41173553 0.00338227 0.00703058 0.00504258
115.59108734 23.11821747 23.15966606 23.13208961
83.41470337 0.00000000 0.01180902 0.00922620
98.01936340 4.33166409 4.43172979 4.34848309
114.34716797 22.86943245 22.90430832 22.88282394
84.96635437 0.00000000 0.01446143 0.00932863
77.73558044 0.00000000 0.00209746 0.00375980
69.50444794 0.00000000 0.00740117 0.00160986
86.20309448 0.00000003 0.01566336 0.00864536
118.28775787 23.65755272 23.68709183 23.66087914
93.95964050 0.13020198 0.15332186 0.14675292
85.26956940 0.00000000 0.01485649 0.00923133
123.01914215 24.60382843 24.62319565 24.60836411
116.64911652 23.32982445 23.36900711 23.34013748
107.53420258 21.47118187 21.51301003 21.48664856
100.65485382 12.38025570 12.51605415 12.35350990
104.98481750 20.49268723 20.52684402 20.47426414
96.20027924 1.24047661 1.29610109 1.22605944
121.51308441 24.30261803 24.32001877 24.30399895
89.12052917 0.00004225 0.01171082 0.00382179
99.58934784 8.90246487 9.05001736 8.86618519
63.41995621 0.00000000 0.01770481 0.01898226
120.98068237 24.19613647 24.21424294 24.19668388
104.01180267 19.67301750 19.73555946 19.64822578
81.37236786 0.00000000 0.00772706 0.00789729
86.43548584 0.00000006 0.01574478 0.00842822
88.66473389 0.00001546 0.01310855 0.00480521
95.60463715 0.73880929 0.78796917 0.73433352
104.69119263 20.28731728 20.32678986 20.26478577
106.52906799 21.19467926 21.23180008 21.20455933
80.78970337 0.00000000 0.00660691 0.00733823
115.08362579 23.01672554 23.05682564 23.03117371
102.30404663 16.92126274 17.04723358 16.92493057
96.67259216 1.79857922 1.86021578 1.78637147
110.48997498 22.09735680 22.10985565 22.08990860
80.78467560 0.00000000 0.00659779 0.00733352
140.69142151 28.13828468 28.16825676 28.14420128
115.13941956 23.02788353 23.06822777 23.04232025
94.05318451 0.14551809 0.17024213 0.16219136
145.73927307 29.14785576 29.17826271 29.15067863
82.07328033 0.00000000 0.00912651 0.00847593
150.72486877 30.14497375 30.18885231 30.14452362
110.85889435 22.17141914 22.18108368 22.16371536
81.34550476 0.00000000 0.00767478 0.00787288
84.01414490 0.00000000 0.01292914 0.00937554
103.27911377 18.73257637 18.82954788 18.71776962
142.55267334 28.51053429 28.53792191 28.51576614
87.94417572 0.00000287 0.01472279 0.00625917
96.11310577 1.15391314 1.20856619 1.14023638
179.00604248 35.80120850 35.80068970 35.75360107
107.73188019 21.51825523 21.55985451 21.53314590
122.91542816 24.58308601 24.60212708 24.58741188
89.20822906 0.00005099 0.01141354 0.00363579
79.81350708 0.00000000 0.00487736 0.00628147
106.33615112 21.13087845 21.16641426 21.13801384
142.52722168 28.50544548 28.53285599 28.51069641
108.81291962 21.75550652 21.78890038 21.76118088
145.70487976 29.14097595 29.17130089 29.14382935
95.04044342 0.42890030 0.47050050 0.43679607
86.16243744 0.00000003 0.01564267 0.00868058
144.30046082 28.86009216 28.88786697 28.86409950
137.68020630 27.53604126 27.56749916 27.54106140
117.64454651 23.52890968 23.56244850 23.53478241
125.46593475 25.09318733 25.12480927 25.10054970
84.04781342 0.00000000 0.01298937 0.00937968
105.81789398 20.93252563 20.96433449 20.93030357
110.25751495 22.05059433 22.06545258 22.04389191
71.48227692 0.00000000 0.00395241 -0.00028434
94.85291290 0.35380489 0.39243335 0.36490405
80.98050690 0.00000000 0.00696853 0.00752902
139.57691956 27.91538429 27.94709969 27.92127609
94.17676544 0.16814956 0.19503421 0.18477356
113.88909149 22.77781677 22.80776787 22.78931236
157.06881714 31.41376305 31.45573997 31.41494942
103.76478577 19.39188766 19.46569252 19.36912727
97.87678528 3.99468994 4.08901787 4.01153421
129.07206726 25.81441307 25.84203148 25.81773186
85.34692383 0.00000000 0.01494825 0.00919908
131.52490234 26.30498123 26.31829453 26.30599403
98.45843506 5.46513891 5.58343506 5.47285986
75.35156250 0.00000000 0.00090653 0.00107050
102.47969818 17.29855347 17.42206573 17.30000114
113.72053528 22.74410439 22.77202988 22.75467300
89.81812286 0.00018028 0.00920594 0.00247064
91.18919373 0.00231704 0.00637537 0.00361526
137.17439270 27.43487930 27.46516228 27.43952370
105.13589478 20.58674431 20.61923218 20.57094002
127.55734253 25.51146889 25.54626274 25.51707077
152.83164978 30.56632996 30.61269379 30.56539154
96.06369019 1.10697305 1.16112304 1.09388900
77.71460724 0.00000000 0.00207764 0.00373343
85.55142212 0.00000000 0.01517063 0.00910133
124.87246704 24.97449303 25.00303078 24.98168755
131.25907898 26.25181580 26.26610184 26.25292587
117.48783112 23.49756622 23.53207397 23.50411987
114.46015930 22.89203262 22.92794228 22.90573883
100.04311371 10.39124966 10.53684711 10.35151386
76.15950012 0.00000000 0.00104687 0.00190076
111.65456390 22.33081436 22.33890915 22.32594109
120.75398254 24.15079689 24.16939735 24.15109634
100.36603546 11.44978046 11.59054756 11.41493893
122.17402649 24.43480492 24.45231628 24.43752098
130.66609192 26.13321877 26.15041161 26.13469124
83.92980957 0.00000000 0.01277727 0.00936258
128.10032654 25.62006569 25.65304565 25.62485695
117.71443939 23.54288864 23.57598305 23.54845619
88.07723236 0.00000395 0.01448259 0.00600705
104.92607117 20.45407677 20.48907471 20.43471146
109.02751160 21.80020714 21.83094597 21.80354118
151.33944702 30.26788902 30.31282425 30.26722908
133.06755066 26.61351013 26.62593842 26.61466789
110.52779388 22.10495567 22.11711502 22.09743690
119.40303040 23.88060570 23.90407181 23.88111687
95.20675659 0.50623339 0.55027169 0.51076782
82.64220428 0.00000000 0.01027718 0.00885656
71.51631927 0.00000000 0.00390196 -0.00029954
78.55909729 0.00000000 0.00302833 0.00477719
74.93604279 0.00000000 0.00094405 0.00069451
89.65335846 0.00012918 0.00981590 0.00274980
81.45444489 0.00000000 0.00788823 0.00797048
86.43501282 0.00000006 0.01574486 0.00842851
92.82373047 0.02974002 0.03776094 0.03889546
100.86509705 13.04121590 13.17384911 13.02151585
102.85433960 18.02753639 18.14150238 18.02186775
108.95162201 21.78445244 21.81615639 21.78861618
128.19027710 25.63805580 25.67063713 25.64270592
108.49619293 21.68848610 21.72532082 21.69752884
137.85418701 27.57083702 27.60259056 27.57598686
93.95664215 0.12973531 0.15280360 0.14627978
104.34550476 20.00155830 20.05098534 19.97644424
101.48754120 14.87789154 15.00609875 14.87698746
95.48827362 0.66325670 0.71102422 0.66145539
81.58036041 0.00000000 0.00813818 0.00808004
101.12288666 13.82634258 13.95616913 13.81531906
111.39632416 22.27911186 22.28699112 22.27287865
153.02265930 30.60453224 30.65096474 30.60359764
88.50372314 0.00001072 0.01353517 0.00514680
113.81938171 22.76387405 22.79299736 22.77499962
65.09845734 0.00000000 0.01579311 0.01316482
89.39041901 0.00007499 0.01077640 0.00325692
89.41598511 0.00007911 0.01068372 0.00320533
115.23739624 23.04747963 23.08819008 23.06186295
122.74114990 24.54823112 24.56677437 24.55218124
99.35618591 8.15058422 8.29592991 8.12084675
113.78138733 22.75627518 22.78494263 22.76719093
149.92346191 29.98469353 30.02683640 29.98458862
105.14598083 20.59276581 20.62516022 20.57713890
99.30165100 7.97696257 8.12153912 7.94923115
171.63185120 34.32637024 34.37057877 34.31704712
128.62002563 25.72400475 25.75438309 25.72799683
130.20755005 26.04150963 26.06149864 26.04339790
145.22807312 29.04561424 29.07488441 29.04886246
130.71705627 26.14341164 26.16032028 26.14484787
100.45043945 11.72387981 11.86319160 11.69112587
91.50585938 0.00395731 0.00749555 0.00583389
122.46566010 24.49313164 24.51106262 24.49648285
88.03100586 0.00000354 0.01456934 0.00609478
121.52832031 24.30566406 24.32305908 24.30707741
114.18156433 22.83631134 22.86952019 22.84911728
77.88813782 0.00000000 0.00225100 0.00394726
80.69731903 0.00000000 0.00643545 0.00724456
108.52141571 21.69387817 21.73045921 21.70266151
91.30750275 0.00283663 0.00665289 0.00430143
68.39382172 0.00000000 0.00962085 0.00362375
112.53559875 22.50709724 22.52079201 22.50879669
133.06729126 26.61345863 26.62588501 26.61461830
82.25461578 0.00000000 0.00949258 0.00860646
117.02598572 23.40519714 23.44244957 23.41383553
87.84141541 0.00000224 0.01489112 0.00644761
126.50811768 25.30162430 25.33675194 25.30848694
109.25528717 21.84718513 21.87493134 21.84810829


==> Figures/Example1/d1/vareps_gamma_over_t.dat <==
0.0000 2.54668385e-01 2.55808853e-01 2.53527917e-01 6.14031719e-07 1.48952718e-06 1.00000000e-16
0.0156 1.14135966e-03 1.76869180e-03 5.14027519e-04 8.66514813e-07 1.41643303e-06 3.16596595e-07
0.0312 7.63402696e-04 1.09154739e-03 4.35257999e-04 8.75928913e-07 1.52068009e-06 2.31177736e-07
0.0469 5.74231747e-04 8.16230110e-04 3.32233385e-04 1.06277073e-06 1.85406252e-06 2.71478937e-07
0.0625 4.38784217e-04 6.55187065e-04 2.22381369e-04 9.67927892e-07 1.65683630e-06 2.79019488e-07
0.0781 4.02733944e-04 6.00100129e-04 2.05367759e-04 1.03204216e-06 1.78117438e-06 2.82909931e-07
0.0938 3.76596104e-04 5.43772467e-04 2.09419741e-04 1.09462094e-06 1.79010224e-06 3.99139637e-07
0.1094 3.31313121e-04 4.72871748e-04 1.89754493e-04 1.08075915e-06 1.62375637e-06 5.37761922e-07
0.1250 2.94183173e-04 4.33290518e-04 1.55075827e-04 1.09211686e-06 1.66474395e-06 5.19489768e-07
0.1406 2.77082936e-04 3.89515806e-04 1.64650067e-04 1.23784720e-06 1.89820524e-06 5.77489157e-07
0.1562 2.44556177e-04 3.50823074e-04 1.38289280e-04 1.31884065e-06 2.05439399e-06 5.83287312e-07
0.1719 2.29135122e-04 3.18847388e-04 1.39422856e-04 1.26126323e-06 1.85518820e-06 6.67338256e-07
0.1875 2.20886025e-04 3.06358817e-04 1.35413233e-04 1.35929181e-06 2.10659164e-06 6.11991979e-07
0.2031 2.06874952e-04 2.80629265e-04 1.33120639e-04 1.43930959e-06 2.15595346e-06 7.22665709e-07
0.2188 2.05550292e-04 2.92516212e-04 1.18584372e-04 1.50571346e-06 2.26228025e-06 7.49146684e-07
0.2344 1.84677793e-04 2.60301733e-04 1.09053853e-04 1.55093999e-06 2.14824692e-06 9.53633050e-07
0.2500 1.76224098e-04 2.41593055e-04 1.10855141e-04 1.64052587e-06 2.31190727e-06 9.69144472e-07
0.2656 1.72128226e-04 2.32979108e-04 1.11277345e-04 1.51232640e-06 2.13756185e-06 8.87090947e-07
0.2812 1.48823932e-04 1.95766136e-04 1.01881727e-04 1.52039473e-06 2.00937514e-06 1.03141431e-06
0.2969 1.48899854e-04 1.93896692e-04 1.03903016e-04 1.65333503e-06 2.30143144e-06 1.00523861e-06
0.3125 1.38379764e-04 1.86940523e-04 8.98190046e-05 1.56629013e-06 2.16776505e-06 9.64815206e-07
0.3281 1.36000182e-04 1.67306267e-04 1.04694097e-04 1.67723896e-06 2.20433416e-06 1.15014376e-06
0.3438 1.30544782e-04 1.63174313e-04 9.79152505e-05 1.81039130e-06 2.43486898e-06 1.18591362e-06
0.3594 1.34528025e-04 1.70678354e-04 9.83776952e-05 1.82634808e-06 2.55364657e-06 1.09904959e-06
0.3750 1.26381078e-04 1.58017813e-04 9.47443426e-05 2.14989833e-06 2.96608658e-06 1.33371008e-06
0.3906 1.11454779e-04 1.34633652e-04 8.82759067e-05 2.28523311e-06 3.22959875e-06 1.34086747e-06
0.4062 1.14245356e-04 1.42109056e-04 8.63816568e-05 2.51249372e-06 3.75374093e-06 1.27124651e-06
0.4219 1.14343411e-04 1.36073987e-04 9.26128363e-05 3.24854281e-06 6.49021491e-06 6.87070184e-09
0.4375 1.07101847e-04 1.29331286e-04 8.48724082e-05 3.32776561e-06 7.15624374e-06 1.00000000e-16
0.4531 9.99977856e-05 1.18625338e-04 8.13702330e-05 3.40154382e-06 7.20865126e-06 1.00000000e-16
0.4688 1.07503525e-04 1.38657634e-04 7.63494160e-05 3.99114501e-06 9.17074498e-06 1.00000000e-16
0.4844 9.92889800e-05 1.19603657e-04 7.89743032e-05 3.50732531e-06 7.02849804e-06 1.00000000e-16
0.5000 9.31072544e-05 1.09070205e-04 7.71443036e-05 4.16187808e-06 9.78198333e-06 1.00000000e-16
0.5156 9.67414337e-05 1.14193878e-04 7.92889894e-05 4.89281495e-06 1.08673056e-05 1.00000000e-16
0.5312 9.52602604e-05 1.20609655e-04 6.99108661e-05 5.35237715e-06 1.24560751e-05 1.00000000e-16
0.5469 9.11413790e-05 1.14237085e-04 6.80456731e-05 4.95872619e-06 1.13294933e-05 1.00000000e-16
0.5625 9.01985550e-05 1.02589507e-04 7.78076028e-05 4.95927607e-06 1.11055436e-05 1.00000000e-16
0.5781 8.37376421e-05 1.02763060e-04 6.47122240e-05 5.44492266e-06 1.14916690e-05 1.00000000e-16
0.5938 8.56449748e-05 1.01238262e-04 7.00516877e-05 5.21528207e-06 1.15872798e-05 1.00000000e-16
0.6094 8.50554137e-05 1.17354766e-04 5.27560614e-05 5.35099412e-06 1.16334847e-05 1.00000000e-16
0.6250 8.08143206e-05 1.06634534e-04 5.49941075e-05 4.65433777e-06 1.03042619e-05 1.00000000e-16
0.6406 8.47302381e-05 1.15208799e-04 5.42516771e-05 5.21403681e-06 1.15143141e-05 1.00000000e-16
0.6562 8.29736098e-05 1.12928117e-04 5.30191022e-05 5.40575297e-06 1.14045521e-05 1.00000000e-16
0.6719 8.96784841e-05 1.55202135e-04 2.41548327e-05 5.38869008e-06 1.17488925e-05 1.00000000e-16
0.6875 9.50974059e-05 1.68296359e-04 2.18984534e-05 5.62717025e-06 1.17614513e-05 1.00000000e-16
0.7031 1.04519301e-04 1.66886284e-04 4.21523169e-05 7.19633490e-06 1.29572089e-05 1.43546089e-06
0.7188 1.03310442e-04 1.60250297e-04 4.63705876e-05 6.96869496e-06 1.27463507e-05 1.19103925e-06
0.7344 1.24809584e-04 2.28381452e-04 2.12377150e-05 7.71589159e-06 1.36244696e-05 1.80731358e-06
0.7500 1.02273758e-04 1.53905930e-04 5.06415860e-05 7.53900324e-06 1.32742787e-05 1.80372781e-06
0.7656 1.05582967e-04 1.64461952e-04 4.67039819e-05 8.04800950e-06 1.31045125e-05 2.99150650e-06
0.7812 9.92603833e-05 1.50030616e-04 4.84901502e-05 8.35432354e-06 1.31647811e-05 3.54386599e-06
0.7969 9.27232864e-05 1.26168672e-04 5.92779011e-05 7.42986138e-06 1.21664594e-05 2.69326340e-06
0.8125 9.64352981e-05 1.46854541e-04 4.60160550e-05 8.95992507e-06 1.57434204e-05 2.17642973e-06
0.8281 1.10818227e-04 1.78260655e-04 4.33758001e-05 9.87921503e-06 1.66706205e-05 3.08780954e-06
0.8438 8.96079911e-05 1.42845847e-04 3.63701348e-05 1.00137540e-05 1.70668202e-05 2.96068782e-06
0.8594 1.13026141e-04 2.03078652e-04 2.29736297e-05 1.17237202e-05 2.00986851e-05 3.34875533e-06
0.8750 1.37535569e-04 3.05052216e-04 1.00000000e-16 1.26645907e-05 2.22532485e-05 3.07593291e-06
0.8906 1.57499177e-04 3.73800182e-04 1.00000000e-16 1.56889654e-05 2.89063627e-05 2.47156808e-06
0.9062 1.23563057e-04 1.90985832e-04 5.61402831e-05 1.83115931e-05 3.30663363e-05 3.55684996e-06
0.9219 1.53290896e-04 2.30507599e-04 7.60741925e-05 2.21385996e-05 4.14812729e-05 2.79592629e-06
0.9375 1.67252206e-04 2.42430700e-04 9.20737114e-05 2.98060029e-05 5.48279585e-05 4.78404740e-06
0.9531 2.31909425e-04 3.26206547e-04 1.37612303e-04 4.12318563e-05 6.49733982e-05 1.74903144e-05
0.9688 3.77622804e-04 4.65817831e-04 2.89427777e-04 5.99263480e-05 9.06272857e-05 2.92254102e-05
0.9844 1.67329195e-04 2.10852494e-04 1.23805896e-04 1.46288191e-04 1.93134959e-04 9.94414236e-05


==> Figures/Example1/d1/vareps_y_over_t.dat <==
0.0000 9.30256335e-05 2.19899633e-04 1.00000000e-16 9.03126065e-05 2.31890613e-04 1.00000000e-16
0.0156 1.02942676e-04 2.27504875e-04 1.00000000e-16 9.67985674e-05 2.30950718e-04 1.00000000e-16
0.0312 1.04977279e-04 2.25728027e-04 1.00000000e-16 1.01793225e-04 2.32650490e-04 1.00000000e-16
0.0469 1.12265103e-04 2.34174307e-04 1.00000000e-16 1.07674344e-04 2.40008176e-04 1.00000000e-16
0.0625 1.28930355e-04 2.82940647e-04 1.00000000e-16 1.22986127e-04 2.88150242e-04 1.00000000e-16
0.0781 1.52533386e-04 3.27758480e-04 1.00000000e-16 1.47270761e-04 3.31018743e-04 1.00000000e-16
0.0938 1.65795929e-04 3.67276208e-04 1.00000000e-16 1.66138618e-04 3.73129781e-04 1.00000000e-16
0.1094 1.53363976e-04 3.13251162e-04 1.00000000e-16 1.51514067e-04 3.14703782e-04 1.00000000e-16
0.1250 1.60447034e-04 3.29497626e-04 1.00000000e-16 1.54289457e-04 3.29410363e-04 1.00000000e-16
0.1406 1.60639477e-04 3.31688480e-04 1.00000000e-16 1.51787816e-04 3.30904453e-04 1.00000000e-16
0.1562 1.74876397e-04 3.69256079e-04 1.00000000e-16 1.68586505e-04 3.69530096e-04 1.00000000e-16
0.1719 1.80046888e-04 3.59985618e-04 1.08157594e-07 1.75551370e-04 3.63599651e-04 1.00000000e-16
0.1875 1.88791959e-04 3.72471019e-04 5.11289906e-06 1.81600783e-04 3.69870297e-04 1.00000000e-16
0.2031 1.89462094e-04 3.67803995e-04 1.11201922e-05 1.80112255e-04 3.59712343e-04 5.12167254e-07
0.2188 1.95425033e-04 3.70185528e-04 2.06645386e-05 1.83263485e-04 3.67750149e-04 1.00000000e-16
0.2344 2.14594811e-04 4.03575738e-04 2.56138843e-05 2.02485095e-04 3.99511558e-04 5.45863188e-06
0.2500 2.03023422e-04 3.74643042e-04 3.14038015e-05 1.89343850e-04 3.64302987e-04 1.43847122e-05
0.2656 2.21099809e-04 3.94605812e-04 4.75938051e-05 2.07459680e-04 3.81301898e-04 3.36174618e-05
0.2812 2.34024243e-04 4.20298959e-04 4.77495270e-05 2.22534286e-04 4.14602992e-04 3.04655795e-05
0.2969 2.39173380e-04 4.32875306e-04 4.54714542e-05 2.27638776e-04 4.29303585e-04 2.59739674e-05
0.3125 2.44336778e-04 4.18197922e-04 7.04756349e-05 2.33527980e-04 4.07460727e-04 5.95952340e-05
0.3281 2.29405172e-04 3.70802224e-04 8.80081201e-05 2.16473201e-04 3.62493892e-04 7.04525093e-05
0.3438 2.40098218e-04 3.75677206e-04 1.04519230e-04 2.27498415e-04 3.67808354e-04 8.71884750e-05
0.3594 2.54918724e-04 4.23744566e-04 8.60928831e-05 2.51489226e-04 4.29109175e-04 7.38692773e-05
0.3750 2.25039266e-04 3.66488433e-04 8.35900979e-05 2.20279375e-04 3.73431014e-04 6.71277366e-05
0.3906 2.20095011e-04 3.80888587e-04 5.93014350e-05 2.20022599e-04 3.91321639e-04 4.87235596e-05
0.4062 2.12256821e-04 3.63253831e-04 6.12598103e-05 2.08493052e-04 3.64947078e-04 5.20390267e-05
0.4219 2.19791018e-04 3.46878104e-04 9.27039326e-05 2.36195814e-04 3.90330984e-04 8.20606441e-05
0.4375 2.18830109e-04 3.34734922e-04 1.02925295e-04 2.38387435e-04 3.84881037e-04 9.18938318e-05
0.4531 2.11462049e-04 3.52825133e-04 7.00989650e-05 2.38784752e-04 4.22302607e-04 5.52668964e-05
0.4688 3.67181146e-04 9.38359855e-04 1.00000000e-16 4.80004119e-04 1.34212462e-03 1.00000000e-16
0.4844 2.14883475e-04 3.68463492e-04 6.13034576e-05 2.41604232e-04 4.20279641e-04 6.29288226e-05
0.5000 3.43710362e-04 8.47398922e-04 1.00000000e-16 4.57590265e-04 1.26252656e-03 1.00000000e-16
0.5156 3.53240264e-04 8.59268416e-04 1.00000000e-16 5.99712510e-04 1.75452449e-03 1.00000000e-16
0.5312 6.20098076e-04 1.94239392e-03 1.00000000e-16 1.12538293e-03 3.89458164e-03 1.00000000e-16
0.5469 3.70602777e-04 9.82494258e-04 1.00000000e-16 6.29904079e-04 1.98341057e-03 1.00000000e-16
0.5625 2.50606168e-04 5.27827744e-04 1.00000000e-16 3.63871241e-04 9.57090794e-04 1.00000000e-16
0.5781 2.43176165e-04 4.80534612e-04 5.81771722e-06 3.36507827e-04 8.25212266e-04 1.00000000e-16
0.5938 2.50270646e-04 5.45086406e-04 1.00000000e-16 3.67440670e-04 9.84629579e-04 1.00000000e-16
0.6094 4.31630908e-04 1.25901956e-03 1.00000000e-16 7.05734240e-04 2.33032337e-03 1.00000000e-16
0.6250 2.37669594e-04 5.02161572e-04 1.00000000e-16 2.92303434e-04 6.93192738e-04 1.00000000e-16
0.6406 3.01169558e-04 7.72617981e-04 1.00000000e-16 3.89308761e-04 1.09790821e-03 1.00000000e-16
0.6562 2.52652514e-04 6.17316346e-04 1.00000000e-16 3.87970251e-04 1.16051370e-03 1.00000000e-16
0.6719 4.67971939e-04 1.46831164e-03 1.00000000e-16 8.06131868e-04 2.84778168e-03 1.00000000e-16
0.6875 7.55127859e-04 2.58934313e-03 1.00000000e-16 1.13013533e-03 4.13115412e-03 1.00000000e-16
0.7031 5.09916487e-04 1.50872208e-03 1.00000000e-16 6.80109750e-04 2.24281548e-03 1.00000000e-16
0.7188 4.54895698e-04 1.23989456e-03 1.00000000e-16 6.18740048e-04 1.90229866e-03 1.00000000e-16
0.7344 7.06282518e-04 2.23329942e-03 1.00000000e-16 1.13873793e-03 3.88227738e-03 1.00000000e-16
0.7500 3.27051769e-04 7.36813967e-04 1.00000000e-16 4.57883365e-04 1.15430001e-03 1.00000000e-16
0.7656 3.74816938e-04 1.06260888e-03 1.00000000e-16 5.51007803e-04 1.73586298e-03 1.00000000e-16
0.7812 1.75835013e-04 2.55485953e-04 9.61840725e-05 2.15681906e-04 3.30274848e-04 1.01088964e-04
0.7969 1.27650032e-04 1.93269262e-04 6.20308014e-05 1.59887575e-04 2.75447209e-04 4.43279404e-05
0.8125 2.01265460e-04 4.99406428e-04 1.00000000e-16 2.85287659e-04 7.84512521e-04 1.00000000e-16
0.8281 1.78364417e-04 4.36263601e-04 1.00000000e-16 2.47183625e-04 6.64781672e-04 1.00000000e-16
0.8438 1.14400823e-04 1.98947514e-04 2.98541319e-05 1.31684273e-04 2.44082001e-04 1.92865437e-05
0.8594 1.43757054e-04 3.38866718e-04 1.00000000e-16 1.90028470e-04 4.92684286e-04 1.00000000e-16
0.8750 2.58066114e-04 7.76976293e-04 1.00000000e-16 3.77346148e-04 1.21829021e-03 1.00000000e-16
0.8906 6.08285005e-04 2.14269637e-03 1.00000000e-16 7.09349481e-04 2.52970791e-03 1.00000000e-16
0.9062 1.00293463e-04 1.44628019e-04 5.59589072e-05 1.06616112e-04 1.52120975e-04 6.11112482e-05
0.9219 1.12225989e-04 1.60620782e-04 6.38311955e-05 1.01666702e-04 1.31711246e-04 7.16221586e-05
0.9375 9.07908934e-05 1.17985645e-04 6.35961421e-05 9.00273799e-05 1.16802214e-04 6.32525455e-05
0.9531 9.95225813e-05 1.46352875e-04 5.26922875e-05 9.23298314e-05 1.23200409e-04 6.14592535e-05
0.9688 9.52456650e-05 1.32438302e-04 5.80530281e-05 9.18928382e-05 1.21681561e-04 6.21041155e-05
0.9844 1.15679180e-04 1.34882542e-04 9.64758173e-05 1.16206697e-04 1.37434549e-04 9.49788456e-05


==> Figures/Example1/d1/vareps_z_over_t.dat <==
0.0000 6.84563248e-04 1.62878036e-03 1.00000000e-16 2.94035685e-04 4.17329859e-04 1.70741512e-04
0.0156 7.91502876e-04 1.53268281e-03 5.03229396e-05 2.97659185e-04 4.20808013e-04 1.74510357e-04
0.0312 1.01561792e-03 1.95830521e-03 7.29306362e-05 2.93214838e-04 4.15170155e-04 1.71259521e-04
0.0469 1.03131317e-03 2.00846681e-03 5.41595252e-05 2.80512759e-04 4.09242148e-04 1.51783370e-04
0.0625 8.89268821e-04 1.76114440e-03 1.73932420e-05 2.78313924e-04 3.98683561e-04 1.57944287e-04
0.0781 1.24813068e-03 2.54285412e-03 1.00000000e-16 2.69556252e-04 3.84122369e-04 1.54990136e-04
0.0938 1.20409791e-03 1.92557400e-03 4.82621814e-04 2.68151477e-04 3.97004959e-04 1.39297995e-04
0.1094 1.21391134e-03 2.09972883e-03 3.28093839e-04 2.64530208e-04 3.82707556e-04 1.46352861e-04
0.1250 9.52633284e-04 1.64652663e-03 2.58739940e-04 2.44973159e-04 3.49604935e-04 1.40341383e-04
0.1406 1.10205911e-03 1.82181856e-03 3.82299668e-04 2.65007548e-04 3.74362139e-04 1.55652958e-04
0.1562 1.09142547e-03 1.87995107e-03 3.02899855e-04 2.72828693e-04 3.83704849e-04 1.61952536e-04
0.1719 9.44789882e-04 1.58222617e-03 3.07353597e-04 2.73113797e-04 3.86592333e-04 1.59635261e-04
0.1875 1.07840481e-03 1.71009489e-03 4.46714739e-04 2.74225220e-04 3.92331567e-04 1.56118872e-04
0.2031 1.04371022e-03 1.67655471e-03 4.10865733e-04 2.70414040e-04 3.82023670e-04 1.58804409e-04
0.2188 1.16121200e-03 1.80041622e-03 5.22007776e-04 2.66449433e-04 3.67024889e-04 1.65873977e-04
0.2344 1.09161344e-03 1.59035378e-03 5.92873089e-04 2.67204001e-04 3.80486266e-04 1.53921736e-04
0.2500 1.26434809e-03 1.91977978e-03 6.08916395e-04 2.59356381e-04 3.71979973e-04 1.46732789e-04
0.2656 1.16772690e-03 1.76766794e-03 5.67785864e-04 2.52342928e-04 3.56157858e-04 1.48527997e-04
0.2812 1.01189614e-03 1.58103262e-03 4.42759663e-04 2.45672800e-04 3.51664974e-04 1.39680626e-04
0.2969 1.12729726e-03 1.76881368e-03 4.85780836e-04 2.43110635e-04 3.53825769e-04 1.32395501e-04
0.3125 1.04065849e-03 1.53955610e-03 5.41760877e-04 2.39743477e-04 3.42675436e-04 1.36811518e-04
0.3281 9.16805226e-04 1.30778539e-03 5.25825062e-04 2.54499835e-04 3.69741472e-04 1.39258199e-04
0.3438 1.02215015e-03 1.39226706e-03 6.52033238e-04 2.53927879e-04 3.75433721e-04 1.32422036e-04
0.3594 1.07908004e-03 1.64315459e-03 5.15005489e-04 2.43351161e-04 3.65782090e-04 1.20920232e-04
0.3750 1.11110227e-03 1.51445935e-03 7.07745186e-04 2.47800726e-04 3.91580974e-04 1.04020477e-04
0.3906 1.13279108e-03 1.61796770e-03 6.47614455e-04 2.77823730e-04 4.76134934e-04 7.95125248e-05
0.4062 1.42032414e-03 2.23706984e-03 6.03578436e-04 2.86177186e-04 5.17745246e-04 5.46091266e-05
0.4219 1.76817580e-03 3.06455726e-03 4.71794328e-04 4.11740499e-04 1.00308702e-03 1.00000000e-16
0.4375 1.81519984e-03 3.24119861e-03 3.89201061e-04 4.48640771e-04 1.15776869e-03 1.00000000e-16
0.4531 1.79452928e-03 3.60025797e-03 1.00000000e-16 5.39800281e-04 1.46421792e-03 1.00000000e-16
0.4688 3.16172505e-03 8.86785701e-03 1.00000000e-16 8.88406836e-04 2.81954722e-03 1.00000000e-16
0.4844 1.75831551e-03 3.18632364e-03 3.30307372e-04 4.61936192e-04 1.12872305e-03 1.00000000e-16
0.5000 2.67469577e-03 6.49187029e-03 1.00000000e-16 8.57019630e-04 2.68020811e-03 1.00000000e-16
0.5156 3.19968480e-03 8.09385876e-03 1.00000000e-16 1.01994486e-03 3.16995940e-03 1.00000000e-16
0.5312 4.83191916e-03 1.52129247e-02 1.00000000e-16 1.48068091e-03 4.90270978e-03 1.00000000e-16
0.5469 2.86417709e-03 7.47399513e-03 1.00000000e-16 1.03101182e-03 3.16288592e-03 1.00000000e-16
0.5625 2.23788429e-03 5.09042397e-03 1.00000000e-16 7.52237550e-04 2.15567235e-03 1.00000000e-16
0.5781 2.32915231e-03 5.56790073e-03 1.00000000e-16 7.34837048e-04 1.98224627e-03 1.00000000e-16
0.5938 2.31165949e-03 6.05461672e-03 1.00000000e-16 8.04643217e-04 2.27012099e-03 1.00000000e-16
0.6094 4.15503848e-03 1.31323636e-02 1.00000000e-16 1.16782911e-03 3.72898075e-03 1.00000000e-16
0.6250 2.43200921e-03 6.61779374e-03 1.00000000e-16 6.79152372e-04 1.86862449e-03 1.00000000e-16
0.6406 3.21755213e-03 9.85839306e-03 1.00000000e-16 8.36678045e-04 2.51887592e-03 1.00000000e-16
0.6562 3.26919518e-03 9.87638613e-03 1.00000000e-16 7.75352689e-04 2.35346183e-03 1.00000000e-16
0.6719 6.71391317e-03 2.31516726e-02 1.00000000e-16 1.27054649e-03 4.26147981e-03 1.00000000e-16
0.6875 8.78437013e-03 3.20224098e-02 1.00000000e-16 1.65208179e-03 5.82271062e-03 1.00000000e-16
0.7031 6.66606897e-03 2.05607411e-02 1.00000000e-16 1.27059786e-03 4.03647123e-03 1.00000000e-16
0.7188 5.94400340e-03 1.74403043e-02 1.00000000e-16 1.17315472e-03 3.57280256e-03 1.00000000e-16
0.7344 1.03429353e-02 3.31580004e-02 1.00000000e-16 1.42106503e-03 4.41964838e-03 1.00000000e-16
0.7500 5.04329409e-03 1.24410506e-02 1.00000000e-16 8.25163749e-04 2.04476512e-03 1.00000000e-16
0.7656 5.76609288e-03 1.67486523e-02 1.00000000e-16 8.37137604e-04 2.52354372e-03 1.00000000e-16
0.7812 3.34351055e-03 6.29552435e-03 3.91496747e-04 4.76242034e-04 8.64939469e-04 8.75445990e-05
0.7969 2.35946766e-03 4.04057419e-03 6.78361130e-04 2.69035309e-04 4.98030461e-04 4.00401568e-05
0.8125 4.66213955e-03 1.37555698e-02 1.00000000e-16 5.60014401e-04 1.55707597e-03 1.00000000e-16
0.8281 4.68374264e-03 1.20507373e-02 1.00000000e-16 5.91637784e-04 1.60284156e-03 1.00000000e-16
0.8438 2.71626884e-03 6.25411592e-03 1.00000000e-16 3.30415305e-04 7.67651902e-04 1.00000000e-16
0.8594 4.47696182e-03 1.44784404e-02 1.00000000e-16 4.78295525e-04 1.37477793e-03 1.00000000e-16
0.8750 8.66823046e-03 3.05244515e-02 1.00000000e-16 8.02711475e-04 2.72572415e-03 1.00000000e-16
0.8906 1.79005713e-02 6.80135454e-02 1.00000000e-16 1.28013666e-03 4.61024354e-03 1.00000000e-16
0.9062 3.33568366e-03 9.38622740e-03 1.00000000e-16 3.33837357e-04 8.99900517e-04 1.00000000e-16
0.9219 3.73546160e-03 1.15090705e-02 1.00000000e-16 3.18586697e-04 8.31838108e-04 1.00000000e-16
0.9375 3.54167093e-03 9.52254297e-03 1.00000000e-16 2.64971997e-04 6.44756688e-04 1.00000000e-16
0.9531 6.37374220e-03 1.23321426e-02 4.15341763e-04 2.83268147e-04 5.18110878e-04 4.84254158e-05
0.9688 7.44738246e-03 1.28260887e-02 2.06867623e-03 2.85843669e-04 5.61756258e-04 9.93108089e-06
0.9844 1.41121801e-03 2.20683096e-03 6.15605064e-04 2.52270730e-04 4.24548881e-04 7.99925785e-05


==> Figures/Example1/d10/vareps_gamma_over_t.dat <==
0.0000 1.76203566e-02 1.76663879e-02 1.75743252e-02 1.27641803e-07 2.32415207e-07 2.28683983e-08
0.0156 4.07765594e-06 5.33334533e-06 2.82196656e-06 1.22935026e-07 1.98353165e-07 4.75168876e-08
0.0312 2.95512756e-06 4.06788235e-06 1.84237277e-06 1.40273464e-07 1.79677900e-07 1.00869028e-07
0.0469 3.30609786e-06 4.55235674e-06 2.05983898e-06 1.67273469e-07 2.23489290e-07 1.11057648e-07
0.0625 3.24651496e-06 4.31952301e-06 2.17350692e-06 1.85084773e-07 2.62192678e-07 1.07976868e-07
0.0781 3.65808635e-06 4.58875191e-06 2.72742079e-06 2.19610506e-07 3.04964729e-07 1.34256282e-07
0.0938 3.60338843e-06 4.71220129e-06 2.49457557e-06 2.28623490e-07 3.10095689e-07 1.47151291e-07
0.1094 3.78649020e-06 4.83936485e-06 2.73361555e-06 2.58164783e-07 3.47157751e-07 1.69171816e-07
0.1250 3.76237983e-06 4.78481432e-06 2.73994535e-06 2.87670223e-07 3.87190303e-07 1.88150142e-07
0.1406 3.79483588e-06 4.95895216e-06 2.63071960e-06 2.97907457e-07 3.78086087e-07 2.17728826e-07
0.1562 3.70713097e-06 4.81316631e-06 2.60109564e-06 3.00518899e-07 3.98809186e-07 2.02228611e-07
0.1719 3.56180474e-06 4.78990556e-06 2.33370392e-06 2.94848013e-07 4.02326609e-07 1.87369417e-07
0.1875 3.45703040e-06 4.53389614e-06 2.38016466e-06 3.31096211e-07 4.16352088e-07 2.45840335e-07
0.2031 3.37328574e-06 4.55185015e-06 2.19472134e-06 3.83887988e-07 5.24609673e-07 2.43166302e-07
0.2188 3.32475076e-06 4.59194833e-06 2.05755320e-06 3.67148503e-07 5.11858305e-07 2.22438702e-07
0.2344 3.22085550e-06 4.44686535e-06 1.99484565e-06 3.85261046e-07 5.25607468e-07 2.44914625e-07
0.2500 3.12836099e-06 4.47876429e-06 1.77795770e-06 3.99010034e-07 5.60507646e-07 2.37512422e-07
0.2656 3.11061077e-06 4.47581546e-06 1.74540609e-06 4.23900724e-07 5.57313108e-07 2.90488340e-07
0.2812 3.14305630e-06 4.50554824e-06 1.78056436e-06 4.66589125e-07 6.13302879e-07 3.19875372e-07
0.2969 3.14602248e-06 4.41521598e-06 1.87682898e-06 4.69975410e-07 6.17718896e-07 3.22231924e-07
0.3125 2.91593105e-06 4.09650953e-06 1.73535258e-06 4.86971680e-07 6.58861410e-07 3.15081951e-07
0.3281 2.87898253e-06 4.06637586e-06 1.69158919e-06 4.49869975e-07 5.95164654e-07 3.04575297e-07
0.3438 2.91655546e-06 4.09501535e-06 1.73809556e-06 4.78458813e-07 6.07983384e-07 3.48934242e-07
0.3594 2.90520327e-06 3.94546315e-06 1.86494338e-06 5.01481827e-07 5.93196579e-07 4.09767075e-07
0.3750 2.91057972e-06 3.98981728e-06 1.83134216e-06 4.99720932e-07 6.06434210e-07 3.93007653e-07
0.3906 2.93045003e-06 3.93012977e-06 1.93077030e-06 5.52189778e-07 7.08633308e-07 3.95746248e-07
0.4062 2.81432830e-06 3.86803893e-06 1.76061766e-06 5.60401381e-07 6.96695799e-07 4.24106962e-07
0.4219 2.72838862e-06 3.54443107e-06 1.91234617e-06 6.23975399e-07 7.54589698e-07 4.93361099e-07
0.4375 2.86877156e-06 3.77702027e-06 1.96052285e-06 6.13564737e-07 7.42249475e-07 4.84879998e-07
0.4531 2.89103898e-06 3.87471154e-06 1.90736642e-06 7.28357765e-07 8.92890773e-07 5.63824756e-07
0.4688 2.96291037e-06 4.14464765e-06 1.78117308e-06 7.10004264e-07 8.47357827e-07 5.72650701e-07
0.4844 2.99866136e-06 4.23388467e-06 1.76343806e-06 7.27375070e-07 9.17877044e-07 5.36873096e-07
0.5000 3.14402879e-06 4.46221442e-06 1.82584316e-06 7.92011031e-07 9.85932019e-07 5.98090042e-07
0.5156 3.23837721e-06 4.48071488e-06 1.99603954e-06 7.87688373e-07 9.24397374e-07 6.50979371e-07
0.5312 3.22825044e-06 4.34102924e-06 2.11547165e-06 8.79548594e-07 1.03328962e-06 7.25807569e-07
0.5469 3.44936118e-06 4.56115490e-06 2.33756746e-06 8.76122709e-07 1.12290117e-06 6.29344253e-07
0.5625 3.81704438e-06 5.05827974e-06 2.57580901e-06 9.28834731e-07 1.09275619e-06 7.64913275e-07
0.5781 4.21419452e-06 5.60204991e-06 2.82633912e-06 1.07720456e-06 1.32572424e-06 8.28684873e-07
0.5938 4.68644637e-06 6.06622638e-06 3.30666635e-06 1.00079693e-06 1.22046991e-06 7.81123953e-07
0.6094 4.91902313e-06 6.33589784e-06 3.50214841e-06 1.11221148e-06 1.31418399e-06 9.10238975e-07
0.6250 5.08267046e-06 6.30238162e-06 3.86295931e-06 1.11580693e-06 1.37155478e-06 8.60059081e-07
0.6406 5.39283585e-06 6.72493937e-06 4.06073234e-06 1.25512240e-06 1.56894697e-06 9.41297837e-07
0.6562 5.64757361e-06 7.21051294e-06 4.08463428e-06 1.37390103e-06 1.66083000e-06 1.08697207e-06
0.6719 5.89697418e-06 7.85490449e-06 3.93904387e-06 1.28275356e-06 1.45028990e-06 1.11521721e-06
0.6875 5.77280628e-06 7.56554171e-06 3.98007084e-06 1.34859794e-06 1.57898519e-06 1.11821069e-06
0.7031 5.65320247e-06 7.42062382e-06 3.88578112e-06 1.65642741e-06 2.00646951e-06 1.30638531e-06
0.7188 5.61014690e-06 7.50442588e-06 3.71586792e-06 1.68794232e-06 2.10773894e-06 1.26814571e-06
0.7344 5.74389258e-06 7.70570728e-06 3.78207787e-06 1.72870587e-06 2.01231986e-06 1.44509187e-06
0.7500 6.01013596e-06 7.94774090e-06 4.07253102e-06 1.96947713e-06 2.41644210e-06 1.52251215e-06
0.7656 6.09127376e-06 8.41134381e-06 3.77120370e-06 2.02624176e-06 2.40173453e-06 1.65074899e-06
0.7812 6.37995840e-06 8.25799565e-06 4.50192115e-06 2.33137501e-06 2.82989446e-06 1.83285557e-06
0.7969 6.72287001e-06 8.51579681e-06 4.92994322e-06 2.47741627e-06 2.95582517e-06 1.99900738e-06
0.8125 7.31281052e-06 8.80709232e-06 5.81852872e-06 2.63661434e-06 2.97739207e-06 2.29583661e-06
0.8281 7.66697995e-06 9.87201523e-06 5.46194467e-06 3.14899614e-06 3.58402878e-06 2.71396350e-06
0.8438 8.24297686e-06 1.02194590e-05 6.26649475e-06 3.68243814e-06 4.46692855e-06 2.89794772e-06
0.8594 1.01674613e-05 1.26443178e-05 7.69060487e-06 4.18308457e-06 5.19097962e-06 3.17518952e-06
0.8750 1.23907181e-05 1.52906516e-05 9.49078451e-06 4.93075963e-06 5.69838917e-06 4.16313010e-06
0.8906 1.39703635e-05 1.69610382e-05 1.09796888e-05 5.50328286e-06 6.47224931e-06 4.53431642e-06
0.9062 1.60780569e-05 1.90403776e-05 1.31157362e-05 6.47658803e-06 7.67711229e-06 5.27606377e-06
0.9219 2.00653354e-05 2.26000240e-05 1.75306468e-05 8.87382284e-06 1.08418571e-05 6.90578862e-06
0.9375 2.57223739e-05 2.99018412e-05 2.15429066e-05 1.26069946e-05 1.45799161e-05 1.06340732e-05
0.9531 3.36267460e-05 3.98128024e-05 2.74406895e-05 1.72496376e-05 2.01480674e-05 1.43512078e-05
0.9688 5.80347682e-05 7.50304885e-05 4.10390478e-05 3.01805714e-05 3.28409905e-05 2.75201524e-05
0.9844 1.29314986e-04 1.61214961e-04 9.74150118e-05 7.92733263e-05 8.73745619e-05 7.11720907e-05


==> Figures/Example1/d10/vareps_y_over_t.dat <==
0.0000 2.38733887e-05 6.68910364e-05 1.00000000e-16 3.74618993e-05 1.05131257e-04 1.00000000e-16
0.0156 3.13915601e-05 7.14551182e-05 1.00000000e-16 3.14331239e-05 8.91571886e-05 1.00000000e-16
0.0312 3.41751174e-05 7.75239570e-05 1.00000000e-16 3.33794766e-05 9.61887057e-05 1.00000000e-16
0.0469 3.11592582e-05 7.40827873e-05 1.00000000e-16 3.31635078e-05 9.66053678e-05 1.00000000e-16
0.0625 3.00578421e-05 6.74069985e-05 1.00000000e-16 3.17988951e-05 8.68821640e-05 1.00000000e-16
0.0781 3.18823203e-05 6.94228272e-05 1.00000000e-16 3.26037655e-05 9.08053134e-05 1.00000000e-16
0.0938 3.40119370e-05 6.93606311e-05 1.00000000e-16 3.28249827e-05 8.96329155e-05 1.00000000e-16
0.1094 3.74787722e-05 7.56566250e-05 1.00000000e-16 3.51881934e-05 9.57567816e-05 1.00000000e-16
0.1250 3.75112302e-05 7.55308392e-05 1.00000000e-16 3.68101749e-05 9.70232289e-05 1.00000000e-16
0.1406 3.88322513e-05 7.33574451e-05 4.30705748e-06 3.81302302e-05 9.18287632e-05 1.00000000e-16
0.1562 4.17202784e-05 7.97846621e-05 3.65589471e-06 4.16251000e-05 1.01993327e-04 1.00000000e-16
0.1719 3.93268750e-05 7.49691414e-05 3.68460847e-06 4.12893790e-05 9.86483763e-05 1.00000000e-16
0.1875 3.89001336e-05 7.04588645e-05 7.34140268e-06 4.03564504e-05 9.17445686e-05 1.00000000e-16
0.2031 3.69684786e-05 6.18216451e-05 1.21153121e-05 3.76397733e-05 7.85057511e-05 1.00000000e-16
0.2188 3.81162489e-05 6.47067983e-05 1.15256995e-05 3.78201709e-05 8.18190452e-05 1.00000000e-16
0.2344 4.03338340e-05 7.28379148e-05 7.82975327e-06 4.15830092e-05 9.48621074e-05 1.00000000e-16
0.2500 4.01553431e-05 6.96124951e-05 1.06981912e-05 4.14864145e-05 8.94881936e-05 1.00000000e-16
0.2656 4.09271784e-05 7.03826409e-05 1.14717159e-05 4.30358880e-05 8.87310755e-05 1.00000000e-16
0.2812 4.16866940e-05 7.22717886e-05 1.11015994e-05 4.07177193e-05 8.78729387e-05 1.00000000e-16
0.2969 3.74749469e-05 6.39858399e-05 1.09640539e-05 3.84373451e-05 8.18838875e-05 1.00000000e-16
0.3125 3.95045519e-05 6.67617670e-05 1.22473367e-05 4.06315790e-05 8.25769022e-05 1.00000000e-16
0.3281 4.00715385e-05 7.29093797e-05 7.23369724e-06 4.17602433e-05 9.06449140e-05 1.00000000e-16
0.3438 3.63771205e-05 6.19362271e-05 1.08180139e-05 3.93110385e-05 8.01726422e-05 1.00000000e-16
0.3594 3.55122949e-05 6.10404611e-05 9.98412872e-06 3.94890130e-05 7.85019465e-05 4.76079598e-07
0.3750 3.72774757e-05 6.40152922e-05 1.05396591e-05 4.20360881e-05 8.44464056e-05 1.00000000e-16
0.3906 3.58014179e-05 5.68732600e-05 1.47295759e-05 4.05560160e-05 7.50525258e-05 6.05950632e-06
0.4062 3.53693420e-05 5.03242090e-05 2.04144750e-05 3.96146721e-05 6.63479856e-05 1.28813586e-05
0.4219 3.73263617e-05 5.02580577e-05 2.43946658e-05 4.18030794e-05 6.91503673e-05 1.44557916e-05
0.4375 3.90975184e-05 5.26379097e-05 2.55571271e-05 4.31194328e-05 7.29977091e-05 1.32411565e-05
0.4531 4.07468901e-05 5.57729971e-05 2.57207832e-05 4.46488289e-05 7.55821572e-05 1.37155006e-05
0.4688 3.79419091e-05 5.04308213e-05 2.54529970e-05 4.11964990e-05 6.48118333e-05 1.75811647e-05
0.4844 3.65398727e-05 5.00670324e-05 2.30127129e-05 4.05355588e-05 6.34881174e-05 1.75830002e-05
0.5000 4.09137076e-05 5.72270279e-05 2.46003872e-05 4.35134846e-05 6.50739674e-05 2.19530018e-05
0.5156 4.03728139e-05 5.49401731e-05 2.58054546e-05 4.30714443e-05 6.39570095e-05 2.21858790e-05
0.5312 4.44506084e-05 6.33798258e-05 2.55213910e-05 4.56560212e-05 6.71516770e-05 2.41603655e-05
0.5469 4.50681738e-05 6.63555558e-05 2.37807917e-05 4.69046949e-05 7.33694496e-05 2.04399402e-05
0.5625 4.22098244e-05 5.97981817e-05 2.46214670e-05 4.46420155e-05 6.47811667e-05 2.45028644e-05
0.5781 4.58910068e-05 6.51938259e-05 2.65881878e-05 4.68392176e-05 6.74971493e-05 2.61812859e-05
0.5938 4.58468487e-05 6.04771532e-05 3.12165442e-05 4.66126160e-05 6.64008865e-05 2.68243455e-05
0.6094 4.56774078e-05 6.09426079e-05 3.04122078e-05 4.70821443e-05 6.86908831e-05 2.54734056e-05
0.6250 4.63829554e-05 6.04728516e-05 3.22930593e-05 4.76280952e-05 6.61888197e-05 2.90673708e-05
0.6406 4.32966003e-05 5.61727996e-05 3.04204009e-05 4.57225853e-05 6.42684480e-05 2.71767226e-05
0.6562 4.16117471e-05 5.68509205e-05 2.63725736e-05 4.36952876e-05 6.48761317e-05 2.25144436e-05
0.6719 4.28480801e-05 5.90198956e-05 2.66762645e-05 4.40777126e-05 6.43622747e-05 2.37931505e-05
0.6875 3.87836648e-05 5.24637451e-05 2.51035845e-05 3.99168157e-05 5.52442016e-05 2.45894299e-05
0.7031 3.66028953e-05 4.83778160e-05 2.48279745e-05 3.52827444e-05 4.73189863e-05 2.32465026e-05
0.7188 3.54204811e-05 4.39984289e-05 2.68425333e-05 3.42203675e-05 4.48626531e-05 2.35780819e-05
0.7344 3.53645404e-05 4.32008317e-05 2.75282492e-05 3.32745998e-05 4.26901543e-05 2.38590453e-05
0.7500 3.49257792e-05 4.24673465e-05 2.73842120e-05 3.19312324e-05 3.93329682e-05 2.45294967e-05
0.7656 3.45639373e-05 4.32180364e-05 2.59098383e-05 3.09136036e-05 3.87309920e-05 2.30962151e-05
0.7812 3.32563962e-05 4.28949105e-05 2.36178818e-05 3.06791564e-05 3.93175721e-05 2.20407406e-05
0.7969 3.51403803e-05 4.55628177e-05 2.47179429e-05 3.17445632e-05 4.01671387e-05 2.33219878e-05
0.8125 3.52559842e-05 4.47666042e-05 2.57453642e-05 3.14751294e-05 3.96368525e-05 2.33134064e-05
0.8281 3.39785133e-05 4.37095077e-05 2.42475189e-05 3.05595012e-05 3.76586388e-05 2.34603636e-05
0.8438 3.24970226e-05 4.41842840e-05 2.08097611e-05 2.99815293e-05 3.74161088e-05 2.25469498e-05
0.8594 3.20016830e-05 4.26538814e-05 2.13494847e-05 3.03712498e-05 3.64348031e-05 2.43076966e-05
0.8750 3.30190888e-05 4.39927363e-05 2.20454413e-05 3.06766659e-05 3.78320662e-05 2.35212656e-05
0.8906 3.09666003e-05 4.22538579e-05 1.96793428e-05 2.95931143e-05 3.87165801e-05 2.04696484e-05
0.9062 2.78734813e-05 3.44435178e-05 2.13034448e-05 2.72554587e-05 3.34451360e-05 2.10657814e-05
0.9219 2.88469858e-05 3.56481943e-05 2.20457774e-05 2.80866417e-05 3.49213655e-05 2.12519178e-05
0.9375 2.90443362e-05 3.54961626e-05 2.25925098e-05 2.99756420e-05 3.75453840e-05 2.24059000e-05
0.9531 2.77010806e-05 3.32089385e-05 2.21932228e-05 2.73421290e-05 3.29175562e-05 2.17667018e-05
0.9688 2.79683465e-05 3.24168212e-05 2.35198718e-05 2.77553357e-05 3.27217795e-05 2.27888918e-05
0.9844 3.40906138e-05 4.19191234e-05 2.62621042e-05 3.28519763e-05 3.92814837e-05 2.64224689e-05


==> Figures/Example1/d10/vareps_z_over_t.dat <==
0.0000 3.37374601e-04 6.00339562e-04 7.44096399e-05 1.14640028e-04 1.90560354e-04 3.87197007e-05
0.0156 2.98037544e-04 4.19216590e-04 1.76858499e-04 1.11553616e-04 1.82273049e-04 4.08341827e-05
0.0312 3.11637744e-04 4.32918611e-04 1.90356877e-04 1.12178580e-04 1.80328072e-04 4.40290883e-05
0.0469 3.16415492e-04 4.42601256e-04 1.90229729e-04 1.10270068e-04 1.80371060e-04 4.01690767e-05
0.0625 3.26533874e-04 4.75941036e-04 1.77126711e-04 1.11531513e-04 1.81046070e-04 4.20169565e-05
0.0781 3.02632717e-04 4.09380967e-04 1.95884466e-04 1.09232274e-04 1.78252143e-04 4.02124049e-05
0.0938 3.47017942e-04 5.17670251e-04 1.76365632e-04 1.10294040e-04 1.83752217e-04 3.68358618e-05
0.1094 3.50267098e-04 5.03856946e-04 1.96677251e-04 1.06880288e-04 1.78276944e-04 3.54836322e-05
0.1250 3.51666319e-04 4.98667441e-04 2.04665197e-04 1.07202730e-04 1.78363693e-04 3.60417679e-05
0.1406 3.62199607e-04 5.19581401e-04 2.04817813e-04 1.10918000e-04 1.83101033e-04 3.87349675e-05
0.1562 3.39702513e-04 4.97532937e-04 1.81872089e-04 1.09291383e-04 1.80230377e-04 3.83523893e-05
0.1719 3.28389928e-04 4.99933091e-04 1.56846764e-04 1.07977341e-04 1.82679014e-04 3.32756677e-05
0.1875 3.81054985e-04 5.34589621e-04 2.27520349e-04 1.03942697e-04 1.74955007e-04 3.29303862e-05
0.2031 3.48511945e-04 4.79569475e-04 2.17454414e-04 1.06416018e-04 1.82226931e-04 3.06051049e-05
0.2188 3.63183828e-04 5.27617067e-04 1.98750588e-04 1.05345456e-04 1.79656914e-04 3.10339971e-05
0.2344 3.42390291e-04 4.68360360e-04 2.16420223e-04 1.03942163e-04 1.77925414e-04 2.99589115e-05
0.2500 3.35321426e-04 4.72081169e-04 1.98561683e-04 1.00659870e-04 1.74207814e-04 2.71119273e-05
0.2656 3.53523648e-04 5.18417587e-04 1.88629709e-04 9.83354801e-05 1.73555006e-04 2.31159537e-05
0.2812 3.57111955e-04 5.02122025e-04 2.12101886e-04 9.95926829e-05 1.76505882e-04 2.26794838e-05
0.2969 3.29022776e-04 5.06798588e-04 1.51246964e-04 9.95373722e-05 1.77588941e-04 2.14858032e-05
0.3125 3.10450202e-04 4.50964999e-04 1.69935405e-04 9.92150688e-05 1.75512092e-04 2.29180453e-05
0.3281 3.58296826e-04 5.32586216e-04 1.84007436e-04 9.95180985e-05 1.72634454e-04 2.64017425e-05
0.3438 3.62596844e-04 5.24711196e-04 2.00482491e-04 9.43665745e-05 1.64055559e-04 2.46775903e-05
0.3594 3.25702900e-04 4.35591668e-04 2.15814131e-04 8.94154204e-05 1.62311088e-04 1.65197533e-05
0.3750 3.44961394e-04 4.84078710e-04 2.05844079e-04 8.91895964e-05 1.61798693e-04 1.65805002e-05
0.3906 3.70811219e-04 4.75537448e-04 2.66084989e-04 8.73840192e-05 1.60892096e-04 1.38759419e-05
0.4062 3.44953924e-04 4.54518786e-04 2.35389062e-04 8.75135089e-05 1.58597631e-04 1.64293863e-05
0.4219 3.49523175e-04 4.80017142e-04 2.19029207e-04 8.71718226e-05 1.57620173e-04 1.67234723e-05
0.4375 3.65807262e-04 4.75431675e-04 2.56182848e-04 8.88786304e-05 1.62833248e-04 1.49240129e-05
0.4531 4.18469358e-04 6.05264317e-04 2.31674399e-04 8.67871979e-05 1.52604964e-04 2.09694321e-05
0.4688 3.71141525e-04 4.79210436e-04 2.63072615e-04 8.67911488e-05 1.54804076e-04 1.87782215e-05
0.4844 3.72040598e-04 4.74164316e-04 2.69916880e-04 8.59895404e-05 1.55920852e-04 1.60582292e-05
0.5000 3.78450844e-04 5.30806372e-04 2.26095316e-04 8.53105179e-05 1.54893744e-04 1.57272918e-05
0.5156 3.46233525e-04 4.33238024e-04 2.59229025e-04 8.14107214e-05 1.45789002e-04 1.70324411e-05
0.5312 3.97695306e-04 5.43365600e-04 2.52025013e-04 8.30581564e-05 1.49282061e-04 1.68342522e-05
0.5469 3.61518434e-04 5.18722900e-04 2.04313969e-04 8.09550738e-05 1.43836315e-04 1.80738325e-05
0.5625 3.91756074e-04 5.41552517e-04 2.41959631e-04 7.58791584e-05 1.32443277e-04 1.93150395e-05
0.5781 4.01512192e-04 5.46533654e-04 2.56490731e-04 7.57591601e-05 1.31286972e-04 2.02313480e-05
0.5938 3.96245645e-04 5.47354711e-04 2.45136578e-04 7.82093398e-05 1.34623173e-04 2.17955062e-05
0.6094 4.01666737e-04 5.91497661e-04 2.11835813e-04 7.55362610e-05 1.29546073e-04 2.15264493e-05
0.6250 3.91025216e-04 4.93841373e-04 2.88209059e-04 7.37070413e-05 1.26538523e-04 2.08755600e-05
0.6406 3.97457009e-04 5.18178299e-04 2.76735718e-04 7.57523910e-05 1.27672969e-04 2.38318126e-05
0.6562 4.19254523e-04 5.35928846e-04 3.02580199e-04 7.53992462e-05 1.25204910e-04 2.55935824e-05
0.6719 4.19402800e-04 5.53081377e-04 2.85724222e-04 7.27239172e-05 1.18677030e-04 2.67708040e-05
0.6875 3.93080166e-04 5.26697379e-04 2.59462953e-04 6.97899517e-05 1.12570316e-04 2.70095876e-05
0.7031 4.29674633e-04 5.61452791e-04 2.97896475e-04 7.14420431e-05 1.15691990e-04 2.71920958e-05
0.7188 3.94237897e-04 4.80302451e-04 3.08173343e-04 7.01030130e-05 1.12307093e-04 2.78989334e-05
0.7344 3.87476041e-04 5.06363593e-04 2.68588490e-04 6.85296894e-05 1.10646842e-04 2.64125370e-05
0.7500 4.16566625e-04 5.12576271e-04 3.20556979e-04 6.80222790e-05 1.04865714e-04 3.11788440e-05
0.7656 4.17355137e-04 4.73281192e-04 3.61429082e-04 7.06056877e-05 1.06760529e-04 3.44508467e-05
0.7812 4.38933833e-04 5.67379573e-04 3.10488094e-04 7.00381144e-05 1.09167280e-04 3.09089484e-05
0.7969 4.45955311e-04 5.72150563e-04 3.19760058e-04 7.24253481e-05 1.11801099e-04 3.30495974e-05
0.8125 4.44784517e-04 5.63881189e-04 3.25687844e-04 6.99428060e-05 1.02461641e-04 3.74239706e-05
0.8281 4.37931628e-04 5.64909797e-04 3.10953459e-04 6.69638687e-05 9.34464586e-05 4.04812788e-05
0.8438 4.36909743e-04 5.70208352e-04 3.03611134e-04 6.08276798e-05 8.63224032e-05 3.53329564e-05
0.8594 5.21698483e-04 6.24460527e-04 4.18936440e-04 6.28357788e-05 9.26159354e-05 3.30556221e-05
0.8750 5.73696936e-04 7.45122873e-04 4.02270998e-04 6.55487680e-05 9.46701358e-05 3.64274002e-05
0.8906 5.11261812e-04 6.10830741e-04 4.11692882e-04 7.21521998e-05 1.00722435e-04 4.35819643e-05
0.9062 5.27991933e-04 6.56193434e-04 3.99790432e-04 7.58608432e-05 1.10766686e-04 4.09550005e-05
0.9219 5.57140821e-04 6.54301884e-04 4.59979758e-04 7.55788388e-05 1.07373038e-04 4.37846393e-05
0.9375 6.60517470e-04 7.92475247e-04 5.28559693e-04 8.33472660e-05 1.12770651e-04 5.39238810e-05
0.9531 8.14677764e-04 9.33598714e-04 6.95756813e-04 9.32490904e-05 1.22987579e-04 6.35106013e-05
0.9688 8.74686381e-04 9.85654603e-04 7.63718159e-04 9.50637027e-05 1.17239783e-04 7.28876229e-05
0.9844 1.12364167e-03 1.31967279e-03 9.27610553e-04 9.45114091e-05 1.17560051e-04 7.14627668e-05


==> Figures/Example1/d50/L_valid_t_0.5000.dat <==
0 1.89238648e-03 1.99015152e-03 1.79462145e-03 4.44635196e-05 4.60212427e-05 4.29057965e-05
100 1.47194939e-04 1.64979687e-04 1.29410191e-04 5.46274578e-06 6.27336559e-06 4.65212596e-06
200 1.47501496e-04 1.63965144e-04 1.31037847e-04 5.35516201e-06 5.88542808e-06 4.82489594e-06
300 1.50317978e-04 1.66144659e-04 1.34491297e-04 5.45673674e-06 6.02844311e-06 4.88503038e-06
400 1.53890000e-04 1.70324361e-04 1.37455640e-04 5.51961798e-06 6.12500828e-06 4.91422768e-06
500 1.65361744e-04 1.95634081e-04 1.35089408e-04 5.74004966e-06 6.41539405e-06 5.06470528e-06
600 1.61319351e-04 1.80485956e-04 1.42152746e-04 5.81349345e-06 6.54084337e-06 5.08614354e-06
700 1.62331574e-04 1.76914934e-04 1.47748213e-04 5.76539715e-06 6.39114505e-06 5.13964924e-06
800 1.61638728e-04 1.81926279e-04 1.41351177e-04 5.92359115e-06 6.85846953e-06 4.98871278e-06
900 1.71462104e-04 1.90873272e-04 1.52050937e-04 5.88761295e-06 6.70143859e-06 5.07378732e-06
1000 1.74624962e-04 2.02500323e-04 1.46749601e-04 6.19596981e-06 7.02289600e-06 5.36904362e-06
1100 1.75249817e-04 2.02763986e-04 1.47735647e-04 6.36065156e-06 7.70697844e-06 5.01432468e-06
1200 1.78657241e-04 1.99720248e-04 1.57594233e-04 6.72590095e-06 8.13416162e-06 5.31764028e-06
1300 1.72681153e-04 1.99555626e-04 1.45806681e-04 6.62636471e-06 8.21858901e-06 5.03414041e-06
1400 2.06983068e-04 2.48545779e-04 1.65420356e-04 7.13663903e-06 9.02103247e-06 5.25224559e-06
1500 1.79142195e-04 2.03921309e-04 1.54363081e-04 7.17197936e-06 9.97065028e-06 4.37330844e-06
1600 1.83036401e-04 2.04011872e-04 1.62060930e-04 7.69847893e-06 1.18653147e-05 3.53164317e-06
1700 1.95472252e-04 2.36533271e-04 1.54411233e-04 9.31787299e-06 1.77026708e-05 9.33075150e-07
1800 1.80645280e-04 2.03447917e-04 1.57842642e-04 7.98809165e-06 1.28601892e-05 3.11599408e-06
1900 2.07674607e-04 2.51300024e-04 1.64049189e-04 9.39013603e-06 1.61136134e-05 2.66665863e-06
2000 1.88305335e-04 2.33224827e-04 1.43385843e-04 1.83675200e-05 4.13656228e-05 1.00000000e-16
2100 1.41093159e-04 1.60399348e-04 1.21786969e-04 5.19254645e-06 5.92698839e-06 4.45810451e-06
2200 1.43221048e-04 1.61976327e-04 1.24465768e-04 5.13690029e-06 5.73766830e-06 4.53613228e-06
2300 1.41813920e-04 1.59634575e-04 1.23993264e-04 5.09517486e-06 5.67636506e-06 4.51398465e-06
2400 1.44359173e-04 1.63048547e-04 1.25669798e-04 5.14234521e-06 5.72161010e-06 4.56308031e-06
2500 1.42645148e-04 1.61350946e-04 1.23939349e-04 5.14667931e-06 5.73326064e-06 4.56009799e-06
2600 1.44886111e-04 1.63631533e-04 1.26140688e-04 5.15096599e-06 5.70915074e-06 4.59278124e-06
2700 1.44414422e-04 1.62191454e-04 1.26637390e-04 5.18739525e-06 5.72208901e-06 4.65270150e-06
2800 1.44586997e-04 1.64027499e-04 1.25146496e-04 5.22273131e-06 5.83113959e-06 4.61432302e-06
2900 1.44762370e-04 1.61709681e-04 1.27815060e-04 5.18131901e-06 5.75451829e-06 4.60811973e-06
3000 1.44142608e-04 1.60928792e-04 1.27356424e-04 5.25758132e-06 5.84683253e-06 4.66833012e-06
3100 1.44396354e-04 1.61470544e-04 1.27322164e-04 5.22352507e-06 5.83232459e-06 4.61472555e-06
3200 1.46439719e-04 1.64166447e-04 1.28712990e-04 5.23254025e-06 5.84849709e-06 4.61658342e-06
3300 1.43787399e-04 1.59867848e-04 1.27706950e-04 5.19173650e-06 5.75092681e-06 4.63254619e-06
3400 1.45772073e-04 1.64314232e-04 1.27229914e-04 5.30802922e-06 5.96718459e-06 4.64887386e-06
3500 1.53204022e-04 1.79862246e-04 1.26545797e-04 5.45694402e-06 6.21174881e-06 4.70213922e-06
3600 1.49245058e-04 1.70859777e-04 1.27630339e-04 5.28315936e-06 5.94364332e-06 4.62267540e-06
3700 1.45103707e-04 1.64808539e-04 1.25398875e-04 5.30684965e-06 5.93654980e-06 4.67714951e-06
3800 1.50338405e-04 1.67208825e-04 1.33467986e-04 5.41678210e-06 6.13290340e-06 4.70066080e-06
3900 1.48011415e-04 1.65812602e-04 1.30210228e-04 5.43261517e-06 6.15602684e-06 4.70920351e-06
4000 1.45027554e-04 1.60925437e-04 1.29129670e-04 5.28656951e-06 5.93377721e-06 4.63936182e-06
4100 1.38910131e-04 1.54557608e-04 1.23262655e-04 4.94876454e-06 5.44336529e-06 4.45416378e-06
4200 1.37199821e-04 1.54564490e-04 1.19835152e-04 4.93107123e-06 5.46379896e-06 4.39834349e-06
4300 1.37885253e-04 1.55462307e-04 1.20308200e-04 4.96949838e-06 5.50815104e-06 4.43084572e-06
4400 1.37611105e-04 1.54270387e-04 1.20951823e-04 4.97791652e-06 5.48617854e-06 4.46965451e-06
4500 1.38821321e-04 1.55599127e-04 1.22043515e-04 4.97421458e-06 5.49798502e-06 4.45044415e-06
4600 1.38855860e-04 1.56542321e-04 1.21169399e-04 4.97482552e-06 5.51073223e-06 4.43891880e-06
4700 1.38034348e-04 1.55076217e-04 1.20992480e-04 4.93768371e-06 5.47634594e-06 4.39902148e-06
4800 1.38598971e-04 1.56287188e-04 1.20910754e-04 4.99436101e-06 5.57271538e-06 4.41600663e-06
4900 1.39355824e-04 1.55928439e-04 1.22783209e-04 4.97380834e-06 5.45566248e-06 4.49195420e-06
5000 1.38778085e-04 1.56419698e-04 1.21136473e-04 4.96317416e-06 5.50100851e-06 4.42533981e-06
5100 1.40278645e-04 1.57846691e-04 1.22710598e-04 4.97945066e-06 5.53805467e-06 4.42084665e-06
5200 1.38843960e-04 1.56809440e-04 1.20878480e-04 5.01805603e-06 5.54929538e-06 4.48681668e-06
5300 1.41060285e-04 1.60629848e-04 1.21490721e-04 5.02624648e-06 5.60959524e-06 4.44289772e-06
5400 1.39931802e-04 1.59342743e-04 1.20520861e-04 4.99258358e-06 5.54496536e-06 4.44020181e-06
5500 1.38947058e-04 1.55591356e-04 1.22302760e-04 4.98063348e-06 5.50858732e-06 4.45267964e-06
5600 1.39601067e-04 1.56888413e-04 1.22313720e-04 4.97962988e-06 5.49948286e-06 4.45977689e-06
5700 1.38962234e-04 1.56471364e-04 1.21453104e-04 4.99950734e-06 5.56809239e-06 4.43092228e-06
5800 1.40152793e-04 1.58850390e-04 1.21455196e-04 5.02739711e-06 5.60527687e-06 4.44951734e-06
5900 1.38848704e-04 1.56124773e-04 1.21572636e-04 5.02613048e-06 5.61249060e-06 4.43977035e-06
6000 1.38989602e-04 1.56509885e-04 1.21469318e-04 5.01059026e-06 5.57915072e-06 4.44202980e-06
6100 1.36046368e-04 1.53458626e-04 1.18634109e-04 4.85975966e-06 5.38429226e-06 4.33522706e-06
6200 1.36324186e-04 1.54244127e-04 1.18404244e-04 4.84266452e-06 5.35935749e-06 4.32597155e-06
6300 1.36405030e-04 1.53735670e-04 1.19074391e-04 4.84993463e-06 5.35866779e-06 4.34120148e-06
6400 1.36173496e-04 1.53618122e-04 1.18728870e-04 4.85867286e-06 5.37402104e-06 4.34332467e-06
6500 1.37041285e-04 1.53945562e-04 1.20137008e-04 4.87792408e-06 5.39362700e-06 4.36222117e-06
6600 1.36590420e-04 1.54460813e-04 1.18720027e-04 4.85789665e-06 5.37330776e-06 4.34248553e-06
6700 1.36410703e-04 1.54112106e-04 1.18709300e-04 4.85874043e-06 5.37372703e-06 4.34375383e-06
6800 1.36159340e-04 1.53357282e-04 1.18961398e-04 4.84940065e-06 5.36236914e-06 4.33643216e-06
6900 1.36264283e-04 1.53524981e-04 1.19003585e-04 4.87409734e-06 5.39484783e-06 4.35334685e-06
7000 1.36571974e-04 1.54111038e-04 1.19032910e-04 4.85808332e-06 5.36890965e-06 4.34725699e-06
7100 1.36679361e-04 1.54462392e-04 1.18896331e-04 4.87646485e-06 5.40496835e-06 4.34796134e-06
7200 1.36172634e-04 1.53812456e-04 1.18532812e-04 4.85626535e-06 5.37896677e-06 4.33356394e-06
7300 1.36486324e-04 1.53959956e-04 1.19012692e-04 4.86786057e-06 5.37975005e-06 4.35597109e-06
7400 1.36907766e-04 1.53821405e-04 1.19994127e-04 4.87290988e-06 5.38372947e-06 4.36209029e-06
7500 1.36485500e-04 1.54250787e-04 1.18720213e-04 4.86573103e-06 5.39927011e-06 4.33219196e-06
7600 1.36557448e-04 1.54785258e-04 1.18329639e-04 4.85234095e-06 5.37674192e-06 4.32793998e-06
7700 1.36870659e-04 1.54721580e-04 1.19019738e-04 4.87652228e-06 5.39803833e-06 4.35500623e-06
7800 1.36567686e-04 1.54221495e-04 1.18913877e-04 4.86695453e-06 5.37831538e-06 4.35559369e-06
7900 1.36389620e-04 1.53391133e-04 1.19388106e-04 4.86488107e-06 5.37761341e-06 4.35214873e-06
8000 1.36912809e-04 1.54672617e-04 1.19153001e-04 4.87486222e-06 5.40567174e-06 4.34405271e-06
8100 1.35476290e-04 1.52902492e-04 1.18050088e-04 4.81393645e-06 5.33422952e-06 4.29364338e-06
8200 1.35539465e-04 1.52512052e-04 1.18566877e-04 4.82891833e-06 5.34137718e-06 4.31645948e-06
8300 1.35728939e-04 1.52812967e-04 1.18644910e-04 4.82559524e-06 5.34292335e-06 4.30826713e-06
8400 1.35409753e-04 1.52658455e-04 1.18161052e-04 4.81969821e-06 5.33125309e-06 4.30814333e-06
8500 1.35660958e-04 1.52843648e-04 1.18478268e-04 4.82861913e-06 5.34409935e-06 4.31313890e-06
8600 1.35732560e-04 1.52989601e-04 1.18475519e-04 4.82721457e-06 5.34190536e-06 4.31252378e-06
8700 1.35695234e-04 1.52707420e-04 1.18683048e-04 4.82668656e-06 5.33697240e-06 4.31640072e-06
8800 1.35690367e-04 1.52665720e-04 1.18715015e-04 4.81962277e-06 5.33207719e-06 4.30716835e-06
8900 1.35833606e-04 1.52947535e-04 1.18719678e-04 4.82505034e-06 5.33981057e-06 4.31029010e-06
9000 1.35852311e-04 1.53053068e-04 1.18651555e-04 4.83190170e-06 5.35162868e-06 4.31217471e-06
9100 1.35576982e-04 1.52871706e-04 1.18282257e-04 4.81985439e-06 5.33820217e-06 4.30150662e-06
9200 1.35721479e-04 1.53022025e-04 1.18420933e-04 4.83293181e-06 5.34770053e-06 4.31816310e-06
9300 1.35625018e-04 1.53047517e-04 1.18202519e-04 4.82723194e-06 5.34423272e-06 4.31023117e-06
9400 1.35558429e-04 1.52869551e-04 1.18247307e-04 4.81899492e-06 5.33283730e-06 4.30515254e-06
9500 1.35802201e-04 1.53238825e-04 1.18365577e-04 4.82832461e-06 5.34634467e-06 4.31030455e-06
9600 1.35535055e-04 1.52901402e-04 1.18168707e-04 4.81420980e-06 5.33215585e-06 4.29626374e-06
9700 1.35654346e-04 1.52906951e-04 1.18401742e-04 4.82185746e-06 5.34216092e-06 4.30155401e-06
9800 1.35564115e-04 1.53315259e-04 1.17812971e-04 4.82248397e-06 5.35125740e-06 4.29371054e-06
9900 1.35370989e-04 1.52916639e-04 1.17825338e-04 4.82161831e-06 5.34469911e-06 4.29853752e-06
10000 1.35988431e-04 1.52829439e-04 1.19147422e-04 4.83021695e-06 5.33791496e-06 4.32251894e-06


==> Figures/Example1/d50/L_valid_t_0.9844.dat <==
0 1.81586050e+01 1.92484125e+01 1.70687975e+01 7.70422614e-01 7.92711536e-01 7.48133691e-01
100 1.85139042e-01 1.99769982e-01 1.70508102e-01 7.17664291e-03 7.66618935e-03 6.68709647e-03
200 6.81886885e-02 7.67808565e-02 5.95965206e-02 4.07019691e-03 4.33131402e-03 3.80907980e-03
300 3.36228879e-02 4.71044428e-02 2.01413331e-02 3.40014345e-03 3.93113180e-03 2.86915509e-03
400 1.72755665e-02 2.01824291e-02 1.43687039e-02 2.58853503e-03 2.92634151e-03 2.25072855e-03
500 1.35234608e-02 1.63401370e-02 1.07067847e-02 2.44729009e-03 2.72303333e-03 2.17154685e-03
600 1.29604806e-02 1.93318023e-02 6.58915883e-03 2.23727089e-03 2.47758095e-03 1.99696083e-03
700 7.97939193e-03 9.98160336e-03 5.97718051e-03 2.11366219e-03 2.38623252e-03 1.84109187e-03
800 7.83276968e-03 1.14789573e-02 4.18658201e-03 2.16719044e-03 2.36328805e-03 1.97109282e-03
900 8.12314763e-03 1.27061047e-02 3.54019059e-03 2.03164252e-03 2.27547491e-03 1.78781014e-03
1000 8.20389774e-03 1.29794709e-02 3.42832454e-03 1.90981673e-03 2.14247753e-03 1.67715593e-03
1100 4.42424726e-03 5.18439590e-03 3.66409862e-03 2.03154094e-03 2.30333783e-03 1.75974405e-03
1200 4.64042502e-03 6.56784826e-03 2.71300178e-03 1.89544582e-03 2.03653596e-03 1.75435568e-03
1300 5.72049071e-03 8.13436085e-03 3.30662057e-03 1.85010335e-03 2.00611379e-03 1.69409292e-03
1400 4.05146058e-03 5.19701207e-03 2.90590909e-03 1.87385156e-03 2.02799199e-03 1.71971112e-03
1500 6.33409347e-03 1.10462664e-02 1.62192052e-03 1.89585350e-03 2.05162042e-03 1.74008658e-03
1600 4.54786543e-03 5.76899520e-03 3.32673566e-03 1.81743841e-03 1.93508593e-03 1.69979090e-03
1700 5.35697367e-03 9.78664817e-03 9.27299162e-04 1.82609296e-03 1.96500985e-03 1.68717608e-03
1800 4.84985833e-03 7.10903668e-03 2.59067998e-03 1.83417260e-03 2.02784398e-03 1.64050123e-03
1900 4.54344049e-03 6.39944904e-03 2.68743193e-03 2.02650636e-03 2.16409580e-03 1.88891692e-03
2000 5.12591940e-03 8.37653311e-03 1.87530570e-03 1.01029115e-02 2.88142607e-02 1.00000000e-16
2100 1.41992546e-03 1.79234067e-03 1.04751025e-03 3.48717377e-03 7.67057351e-03 1.00000000e-16
2200 1.30328492e-03 1.66967291e-03 9.36896926e-04 2.68818012e-03 5.22006874e-03 1.56291500e-04
2300 1.34108381e-03 1.66279434e-03 1.01937329e-03 2.37263284e-03 4.38429052e-03 3.60975154e-04
2400 1.33991381e-03 1.68810758e-03 9.91720043e-04 2.25001811e-03 3.88240539e-03 6.17630836e-04
2500 1.29756378e-03 1.65256353e-03 9.42564029e-04 2.07231072e-03 3.47159180e-03 6.73029629e-04
2600 1.24156402e-03 1.48255275e-03 1.00057528e-03 2.02725659e-03 3.30908321e-03 7.45429969e-04
2700 1.24811949e-03 1.50602030e-03 9.90218673e-04 1.90669510e-03 3.01996742e-03 7.93422783e-04
2800 1.20888034e-03 1.42224502e-03 9.95515655e-04 1.90740196e-03 2.94897517e-03 8.65828751e-04
2900 1.13346903e-03 1.34755317e-03 9.19384883e-04 1.89058353e-03 2.87778759e-03 9.03379478e-04
3000 1.19717630e-03 1.37543560e-03 1.01891701e-03 1.82398879e-03 2.73796970e-03 9.10007876e-04
3100 1.25793458e-03 1.42643057e-03 1.08943860e-03 1.84220567e-03 2.77449299e-03 9.09918350e-04
3200 1.28295865e-03 1.56715067e-03 9.98766623e-04 1.86537356e-03 2.78478977e-03 9.45957358e-04
3300 1.18681997e-03 1.41273191e-03 9.60908023e-04 1.81383649e-03 2.63061694e-03 9.97056042e-04
3400 1.20165630e-03 1.44452478e-03 9.58787817e-04 1.78784225e-03 2.60021081e-03 9.75473689e-04
3500 1.29447496e-03 1.61602939e-03 9.72920536e-04 1.76135048e-03 2.53656874e-03 9.86132218e-04
3600 1.28167346e-03 1.52116994e-03 1.04217697e-03 1.74319525e-03 2.46718579e-03 1.01920472e-03
3700 1.38223115e-03 1.62882929e-03 1.13563302e-03 1.70711506e-03 2.32310358e-03 1.09112654e-03
3800 1.30554489e-03 1.53662338e-03 1.07446640e-03 1.71291598e-03 2.40409984e-03 1.02173211e-03
3900 1.30924626e-03 1.47548070e-03 1.14301181e-03 1.65994539e-03 2.24025566e-03 1.07963512e-03
4000 1.44033150e-03 1.74535920e-03 1.13530381e-03 1.62794243e-03 2.16955730e-03 1.08632756e-03
4100 9.74407734e-04 1.10633851e-03 8.42476953e-04 1.55814094e-03 2.05613705e-03 1.06014484e-03
4200 9.77536285e-04 1.13419104e-03 8.20881532e-04 1.53932492e-03 2.01972756e-03 1.05892229e-03
4300 9.97057091e-04 1.17585191e-03 8.18262275e-04 1.54881891e-03 2.04991854e-03 1.04771928e-03
4400 9.84835421e-04 1.21900581e-03 7.50665035e-04 1.53062817e-03 1.98887947e-03 1.07237688e-03
4500 1.01394669e-03 1.19772922e-03 8.30164161e-04 1.53842976e-03 2.01309740e-03 1.06376212e-03
4600 9.98231169e-04 1.17928769e-03 8.17174644e-04 1.50664984e-03 1.94986470e-03 1.06343499e-03
4700 9.85602266e-04 1.21340329e-03 7.57801241e-04 1.52828700e-03 1.96794879e-03 1.08862522e-03
4800 1.00801805e-03 1.16097753e-03 8.55058574e-04 1.53774470e-03 1.98420721e-03 1.09128220e-03
4900 9.74029297e-04 1.16435588e-03 7.83702714e-04 1.54343878e-03 1.97245075e-03 1.11442681e-03
5000 1.01613450e-03 1.20082727e-03 8.31441728e-04 1.52754799e-03 1.95665482e-03 1.09844116e-03
5100 1.01700528e-03 1.23810041e-03 7.95910141e-04 1.49764706e-03 1.90095119e-03 1.09434294e-03
5200 9.79566301e-04 1.16485168e-03 7.94280920e-04 1.51999829e-03 1.95104713e-03 1.08894946e-03
5300 9.82467702e-04 1.13016605e-03 8.34769358e-04 1.52092235e-03 1.90892168e-03 1.13292302e-03
5400 1.03264428e-03 1.23065758e-03 8.34630984e-04 1.48824365e-03 1.85953255e-03 1.11695475e-03
5500 1.06372564e-03 1.30584221e-03 8.21609061e-04 1.49481259e-03 1.86874513e-03 1.12088005e-03
5600 1.03572265e-03 1.26823425e-03 8.03211060e-04 1.49374316e-03 1.83625645e-03 1.15122986e-03
5700 1.10616948e-03 1.35833012e-03 8.54008832e-04 1.48283576e-03 1.83987691e-03 1.12579461e-03
5800 1.07266537e-03 1.28624697e-03 8.59083763e-04 1.47692577e-03 1.78158374e-03 1.17226781e-03
5900 1.00715366e-03 1.18537361e-03 8.28933708e-04 1.46579832e-03 1.75838163e-03 1.17321501e-03
6000 1.14223508e-03 1.37969026e-03 9.04779906e-04 1.42288264e-03 1.70872421e-03 1.13704106e-03
6100 1.04411701e-03 1.21686669e-03 8.71367323e-04 1.41874059e-03 1.68417493e-03 1.15330625e-03
6200 1.10182894e-03 1.30082031e-03 9.02837579e-04 1.44947730e-03 1.74287868e-03 1.15607593e-03
6300 1.01700554e-03 1.17721169e-03 8.56799381e-04 1.42910780e-03 1.69464937e-03 1.16356622e-03
6400 1.12927993e-03 1.34647236e-03 9.12087491e-04 1.42176638e-03 1.66220537e-03 1.18132739e-03
6500 1.11227290e-03 1.31042450e-03 9.14121293e-04 1.42068039e-03 1.69980424e-03 1.14155653e-03
6600 1.11560756e-03 1.32655907e-03 9.04656052e-04 1.41643104e-03 1.66677225e-03 1.16608983e-03
6700 1.14113583e-03 1.33700400e-03 9.45267648e-04 1.43298068e-03 1.66142412e-03 1.20453724e-03
6800 1.08538379e-03 1.32094591e-03 8.49821671e-04 1.42658652e-03 1.66070843e-03 1.19246461e-03
6900 1.05565520e-03 1.26799017e-03 8.43320227e-04 1.39336881e-03 1.64982879e-03 1.13690882e-03
7000 1.09713902e-03 1.30823161e-03 8.86046438e-04 1.41709549e-03 1.63837647e-03 1.19581452e-03
7100 1.16371201e-03 1.36029336e-03 9.67130657e-04 1.44827262e-03 1.70541989e-03 1.19112536e-03
7200 1.10960405e-03 1.32746822e-03 8.91739892e-04 1.38003344e-03 1.60419107e-03 1.15587582e-03
7300 1.07527899e-03 1.27141017e-03 8.79147797e-04 1.40718886e-03 1.65428697e-03 1.16009075e-03
7400 1.16991443e-03 1.43777248e-03 9.02056369e-04 1.40445334e-03 1.62075656e-03 1.18815012e-03
7500 1.01144917e-03 1.19932695e-03 8.23571389e-04 1.41283820e-03 1.64052234e-03 1.18515406e-03
7600 1.06460148e-03 1.26700041e-03 8.62202556e-04 1.43312875e-03 1.65464167e-03 1.21161582e-03
7700 1.13418470e-03 1.32559471e-03 9.42774697e-04 1.41313775e-03 1.60154242e-03 1.22473308e-03
7800 1.13459938e-03 1.35960851e-03 9.09590255e-04 1.41367480e-03 1.61852149e-03 1.20882812e-03
7900 1.12706919e-03 1.37701910e-03 8.77119289e-04 1.41313147e-03 1.61756431e-03 1.20869863e-03
8000 1.11163363e-03 1.31647057e-03 9.06796685e-04 1.38984178e-03 1.57164381e-03 1.20803975e-03
8100 8.77764850e-04 1.06462293e-03 6.90906767e-04 1.33704204e-03 1.50626753e-03 1.16781656e-03
8200 8.68422660e-04 1.05734770e-03 6.79497619e-04 1.33535962e-03 1.48434793e-03 1.18637131e-03
8300 8.56829318e-04 1.05240343e-03 6.61255206e-04 1.36188142e-03 1.51153683e-03 1.21222601e-03
8400 8.39143916e-04 1.02353177e-03 6.54756062e-04 1.34096449e-03 1.49556898e-03 1.18636001e-03
8500 8.49185215e-04 9.96098921e-04 7.02271508e-04 1.34573417e-03 1.51537346e-03 1.17609488e-03
8600 8.88119961e-04 1.08853973e-03 6.87700196e-04 1.35031106e-03 1.54875660e-03 1.15186552e-03
8700 8.87972303e-04 1.10695341e-03 6.68991191e-04 1.33464909e-03 1.49196534e-03 1.17733284e-03
8800 9.16059321e-04 1.11095003e-03 7.21168609e-04 1.33911073e-03 1.50805833e-03 1.17016314e-03
8900 8.43361043e-04 9.97920589e-04 6.88801497e-04 1.34894880e-03 1.52056579e-03 1.17733182e-03
9000 8.94362072e-04 1.10178135e-03 6.86942797e-04 1.34472743e-03 1.51569518e-03 1.17375968e-03
9100 8.74642847e-04 1.04936403e-03 6.99921668e-04 1.35123421e-03 1.53622203e-03 1.16624639e-03
9200 9.04475886e-04 1.05483915e-03 7.54112624e-04 1.35059283e-03 1.53491129e-03 1.16627438e-03
9300 8.55398586e-04 1.05452918e-03 6.56267995e-04 1.34411948e-03 1.52170285e-03 1.16653611e-03
9400 8.61124316e-04 1.04569422e-03 6.76554416e-04 1.35768143e-03 1.55972823e-03 1.15563464e-03
9500 8.97478272e-04 1.09804764e-03 6.96908898e-04 1.35712092e-03 1.52277290e-03 1.19146893e-03
9600 8.72167537e-04 1.06848914e-03 6.75845935e-04 1.35623707e-03 1.53831449e-03 1.17415965e-03
9700 8.75160727e-04 1.05142590e-03 6.98895556e-04 1.34372086e-03 1.51127283e-03 1.17616889e-03
9800 8.58200580e-04 1.02940341e-03 6.86997751e-04 1.34739656e-03 1.51387451e-03 1.18091860e-03
9900 9.01754864e-04 1.09515203e-03 7.08357698e-04 1.35245700e-03 1.52756812e-03 1.17734588e-03
10000 8.97914474e-04 1.06444114e-03 7.31387804e-04 1.34720692e-03 1.53673451e-03 1.15767932e-03
10100 8.74318607e-04 1.06358004e-03 6.85057171e-04 1.35763449e-03 1.53176080e-03 1.18350819e-03
10200 8.73881939e-04 1.02688838e-03 7.20875500e-04 1.35640069e-03 1.52091722e-03 1.19188416e-03
10300 8.83955980e-04 1.08032511e-03 6.87586848e-04 1.35182485e-03 1.50613498e-03 1.19751471e-03
10400 9.35806159e-04 1.16260609e-03 7.09006229e-04 1.37127211e-03 1.55614095e-03 1.18640326e-03
10500 8.65885624e-04 1.04854011e-03 6.83231139e-04 1.36019140e-03 1.51821085e-03 1.20217196e-03
10600 9.03435337e-04 1.08062786e-03 7.26242810e-04 1.35279794e-03 1.52617958e-03 1.17941630e-03
10700 9.17231390e-04 1.12932136e-03 7.05141425e-04 1.35478233e-03 1.52692725e-03 1.18263741e-03
10800 9.02469497e-04 1.10203061e-03 7.02908380e-04 1.35734442e-03 1.52360289e-03 1.19108596e-03
10900 9.24835098e-04 1.11172351e-03 7.37946687e-04 1.33901223e-03 1.49582628e-03 1.18219819e-03
11000 9.05911048e-04 1.09305807e-03 7.18764028e-04 1.34999803e-03 1.53053185e-03 1.16946421e-03
11100 8.87125597e-04 1.07350010e-03 7.00751092e-04 1.35104917e-03 1.53412340e-03 1.16797494e-03
11200 8.80513788e-04 1.07601147e-03 6.85016111e-04 1.34294129e-03 1.51351957e-03 1.17236300e-03
11300 9.15436330e-04 1.10004205e-03 7.30830615e-04 1.35336808e-03 1.53264170e-03 1.17409446e-03
11400 9.00861138e-04 1.08308031e-03 7.18641963e-04 1.36220958e-03 1.53607883e-03 1.18834033e-03
11500 9.33230564e-04 1.15833158e-03 7.08129543e-04 1.34270322e-03 1.49921009e-03 1.18619634e-03
11600 9.01499932e-04 1.07780112e-03 7.25198747e-04 1.35597287e-03 1.52786890e-03 1.18407685e-03
11700 8.80096894e-04 1.08959665e-03 6.70597139e-04 1.32336477e-03 1.47297303e-03 1.17375650e-03
11800 9.06727405e-04 1.09403809e-03 7.19416719e-04 1.34546490e-03 1.52911754e-03 1.16181226e-03
11900 8.94262682e-04 1.06641312e-03 7.22112243e-04 1.33193895e-03 1.48607293e-03 1.17780498e-03
12000 8.46235926e-04 1.00097202e-03 6.91499832e-04 1.34062078e-03 1.50716394e-03 1.17407761e-03
12100 7.91427796e-04 9.66132240e-04 6.16723352e-04 1.32465789e-03 1.47646290e-03 1.17285287e-03
12200 8.11081677e-04 9.93552171e-04 6.28611182e-04 1.33202247e-03 1.47866381e-03 1.18538113e-03
12300 8.14324815e-04 9.96376267e-04 6.32273364e-04 1.33322269e-03 1.49322647e-03 1.17321891e-03
12400 8.27653013e-04 1.01002613e-03 6.45279893e-04 1.32820067e-03 1.49130366e-03 1.16509768e-03
12500 8.23965354e-04 1.01833330e-03 6.29597405e-04 1.32185851e-03 1.47268789e-03 1.17102912e-03
12600 8.45522678e-04 1.03571485e-03 6.55330510e-04 1.32153265e-03 1.47126058e-03 1.17180471e-03
12700 8.39221524e-04 1.01252100e-03 6.65922045e-04 1.32207851e-03 1.47452159e-03 1.16963543e-03
12800 8.28091701e-04 1.00944329e-03 6.46740116e-04 1.32394009e-03 1.47170469e-03 1.17617550e-03
12900 8.20557502e-04 1.01550073e-03 6.25614271e-04 1.32866569e-03 1.47705246e-03 1.18027892e-03
13000 8.16305500e-04 9.98819590e-04 6.33791409e-04 1.32585489e-03 1.47701560e-03 1.17469419e-03
13100 8.29839939e-04 1.03186142e-03 6.27818463e-04 1.31931294e-03 1.46386299e-03 1.17476290e-03
13200 8.19279853e-04 1.00050276e-03 6.38056941e-04 1.31247737e-03 1.45917206e-03 1.16578269e-03
13300 8.04849213e-04 9.83758714e-04 6.25939713e-04 1.31427376e-03 1.45406532e-03 1.17448219e-03
13400 8.17711849e-04 1.00327206e-03 6.32151634e-04 1.31830948e-03 1.45855859e-03 1.17806037e-03
13500 8.39185418e-04 1.03361217e-03 6.44758670e-04 1.32567933e-03 1.47092004e-03 1.18043861e-03
13600 8.39141809e-04 1.02507730e-03 6.53206321e-04 1.32396432e-03 1.46656653e-03 1.18136211e-03
13700 8.32044578e-04 1.01725377e-03 6.46835390e-04 1.32364883e-03 1.45876465e-03 1.18853302e-03
13800 8.35773401e-04 1.02721606e-03 6.44330743e-04 1.33140776e-03 1.48011287e-03 1.18270266e-03
13900 8.30867814e-04 1.00858368e-03 6.53151948e-04 1.31397346e-03 1.44355683e-03 1.18439009e-03
14000 8.29692080e-04 9.97400653e-04 6.61983507e-04 1.31622320e-03 1.45265815e-03 1.17978825e-03
14100 8.17479665e-04 9.81677453e-04 6.53281876e-04 1.31076667e-03 1.45279086e-03 1.16874249e-03
14200 8.36566108e-04 1.03006549e-03 6.43066723e-04 1.31140483e-03 1.44878592e-03 1.17402374e-03
14300 8.38454388e-04 1.01820419e-03 6.58704584e-04 1.31828820e-03 1.45617085e-03 1.18040554e-03
14400 8.39446986e-04 1.01910101e-03 6.59792957e-04 1.30788727e-03 1.44485013e-03 1.17092441e-03
14500 8.38083785e-04 1.01692050e-03 6.59247072e-04 1.31326293e-03 1.45646419e-03 1.17006168e-03
14600 8.37269999e-04 1.04023566e-03 6.34304339e-04 1.31451028e-03 1.47027533e-03 1.15874523e-03
14700 8.47706402e-04 1.04283850e-03 6.52574308e-04 1.32227306e-03 1.47833486e-03 1.16621126e-03
14800 8.40149345e-04 1.04598320e-03 6.34315487e-04 1.32933673e-03 1.48594185e-03 1.17273162e-03
14900 8.31069984e-04 1.03419080e-03 6.27949172e-04 1.32295699e-03 1.47081733e-03 1.17509665e-03
15000 8.39528255e-04 1.04151017e-03 6.37546342e-04 1.32368632e-03 1.46916614e-03 1.17820650e-03
15100 8.36923590e-04 1.04243335e-03 6.31413830e-04 1.32441343e-03 1.47551648e-03 1.17331037e-03
15200 8.45333835e-04 1.05025031e-03 6.40417355e-04 1.32216569e-03 1.46690849e-03 1.17742289e-03
15300 8.55754258e-04 1.04495013e-03 6.66558387e-04 1.32732785e-03 1.48240698e-03 1.17224872e-03
15400 8.39212607e-04 1.02704328e-03 6.51381935e-04 1.32584106e-03 1.47852273e-03 1.17315939e-03
15500 8.31417501e-04 1.03741381e-03 6.25421193e-04 1.31680084e-03 1.46079702e-03 1.17280466e-03
15600 8.46330504e-04 1.04416514e-03 6.48495872e-04 1.31886408e-03 1.46496621e-03 1.17276195e-03
15700 8.38795170e-04 1.02701329e-03 6.50577054e-04 1.33080410e-03 1.47641827e-03 1.18518994e-03
15800 8.40117631e-04 1.03188000e-03 6.48355264e-04 1.32300694e-03 1.46258434e-03 1.18342954e-03
15900 8.25455395e-04 9.94900295e-04 6.56010494e-04 1.32353972e-03 1.46241843e-03 1.18466100e-03
16000 8.27232341e-04 1.00826285e-03 6.46201830e-04 1.32582859e-03 1.47404718e-03 1.17761000e-03
16100 8.14022069e-04 1.00156277e-03 6.26481362e-04 1.32453110e-03 1.47260988e-03 1.17645232e-03
16200 8.13343900e-04 9.94016280e-04 6.32671520e-04 1.32078923e-03 1.46304117e-03 1.17853729e-03
16300 8.13573634e-04 9.91754776e-04 6.35392492e-04 1.31910897e-03 1.45776053e-03 1.18045741e-03
16400 8.12307041e-04 9.94805238e-04 6.29808843e-04 1.31778893e-03 1.46071513e-03 1.17486273e-03
16500 8.13811191e-04 9.96180691e-04 6.31441690e-04 1.31764138e-03 1.45761479e-03 1.17766797e-03
16600 8.17792251e-04 1.00492683e-03 6.30657672e-04 1.32086449e-03 1.46442024e-03 1.17730874e-03
16700 8.16811639e-04 1.00519495e-03 6.28428324e-04 1.31456696e-03 1.45852127e-03 1.17061265e-03
16800 8.12277687e-04 1.00195538e-03 6.22599996e-04 1.31613142e-03 1.46059235e-03 1.17167049e-03
16900 8.04545160e-04 9.90850207e-04 6.18240112e-04 1.31622469e-03 1.45797050e-03 1.17447889e-03
17000 8.20590107e-04 1.00973480e-03 6.31445417e-04 1.31803999e-03 1.46291018e-03 1.17316980e-03
17100 8.04655367e-04 9.94231090e-04 6.15079644e-04 1.31885596e-03 1.46688415e-03 1.17082776e-03
17200 8.10709264e-04 9.98435913e-04 6.22982615e-04 1.31669343e-03 1.45905213e-03 1.17433472e-03
17300 8.17370487e-04 1.00558032e-03 6.29160657e-04 1.31808105e-03 1.46155583e-03 1.17460627e-03
17400 8.10003566e-04 9.94826130e-04 6.25181002e-04 1.31969876e-03 1.46396052e-03 1.17543699e-03
17500 8.13604367e-04 9.96757903e-04 6.30450832e-04 1.32114887e-03 1.46930826e-03 1.17298948e-03
17600 8.10931728e-04 9.97790496e-04 6.24072960e-04 1.31276541e-03 1.45059490e-03 1.17493592e-03
17700 8.08896756e-04 1.00295548e-03 6.14838029e-04 1.31595843e-03 1.45581025e-03 1.17610660e-03
17800 8.15560832e-04 1.00061084e-03 6.30510822e-04 1.31464952e-03 1.45678052e-03 1.17251852e-03
17900 8.18499358e-04 1.00658670e-03 6.30412018e-04 1.31628428e-03 1.45798271e-03 1.17458586e-03
18000 8.23241851e-04 1.00935349e-03 6.37130209e-04 1.31979793e-03 1.46324142e-03 1.17635444e-03
18100 8.18753830e-04 1.00445485e-03 6.33052806e-04 1.31682224e-03 1.45757050e-03 1.17607398e-03
18200 8.25281692e-04 1.01224285e-03 6.38320529e-04 1.31600675e-03 1.45855345e-03 1.17346005e-03
18300 8.20057729e-04 1.00470303e-03 6.35412430e-04 1.31810937e-03 1.45877983e-03 1.17743892e-03
18400 8.17201502e-04 1.00096058e-03 6.33442421e-04 1.31843495e-03 1.46172786e-03 1.17514204e-03
18500 8.24904902e-04 1.01296088e-03 6.36848926e-04 1.31788100e-03 1.45765443e-03 1.17810758e-03
18600 8.21606995e-04 1.00745241e-03 6.35761579e-04 1.31561472e-03 1.45537529e-03 1.17585415e-03
18700 8.16921052e-04 1.00077591e-03 6.33066194e-04 1.31394654e-03 1.45143055e-03 1.17646252e-03
18800 8.20505229e-04 1.01220624e-03 6.28804216e-04 1.31447710e-03 1.45489241e-03 1.17406178e-03
18900 8.14765535e-04 1.00125253e-03 6.28278534e-04 1.31782044e-03 1.46004682e-03 1.17559407e-03
19000 8.14206846e-04 1.00053849e-03 6.27875200e-04 1.31672444e-03 1.45537546e-03 1.17807342e-03
19100 8.10497976e-04 9.97483052e-04 6.23512899e-04 1.31548584e-03 1.45545143e-03 1.17552024e-03
19200 8.04293691e-04 9.87747163e-04 6.20840220e-04 1.31578533e-03 1.45005327e-03 1.18151738e-03
19300 8.06322519e-04 9.90271080e-04 6.22373958e-04 1.31740913e-03 1.45839696e-03 1.17642131e-03
19400 8.04494997e-04 9.95476659e-04 6.13513334e-04 1.31568827e-03 1.45571336e-03 1.17566319e-03
19500 7.97763470e-04 9.87547169e-04 6.07979771e-04 1.31834298e-03 1.46005187e-03 1.17663410e-03
19600 8.07654829e-04 9.98203231e-04 6.17106426e-04 1.31546960e-03 1.45499004e-03 1.17594915e-03
19700 8.11585737e-04 9.99596246e-04 6.23575229e-04 1.31457528e-03 1.45586520e-03 1.17328537e-03
19800 8.11686483e-04 9.96709140e-04 6.26663826e-04 1.31542217e-03 1.45757893e-03 1.17326541e-03
19900 8.20423366e-04 1.00793652e-03 6.32910209e-04 1.31793545e-03 1.46102754e-03 1.17484336e-03
20000 8.24595807e-04 1.01558844e-03 6.33603178e-04 1.31934549e-03 1.46497789e-03 1.17371310e-03
20100 8.16861808e-04 1.00387299e-03 6.29850628e-04 1.31738684e-03 1.45848194e-03 1.17629175e-03
20200 8.15762096e-04 9.99664903e-04 6.31859290e-04 1.31728341e-03 1.45735950e-03 1.17720731e-03
20300 8.16572667e-04 9.99746119e-04 6.33399215e-04 1.31744011e-03 1.45978179e-03 1.17509844e-03
20400 8.17585282e-04 1.00291318e-03 6.32257381e-04 1.31617422e-03 1.45851210e-03 1.17383635e-03
20500 8.14429671e-04 9.97403113e-04 6.31456228e-04 1.31426475e-03 1.45443746e-03 1.17409203e-03
20600 8.16424441e-04 1.00320717e-03 6.29641712e-04 1.31406267e-03 1.45480284e-03 1.17332250e-03
20700 8.16508452e-04 1.00168601e-03 6.31330892e-04 1.31267490e-03 1.45129424e-03 1.17405555e-03
20800 8.15047510e-04 1.00158474e-03 6.28510279e-04 1.31408470e-03 1.45509008e-03 1.17307932e-03
20900 8.17483605e-04 1.00603267e-03 6.28934542e-04 1.31396457e-03 1.45425646e-03 1.17367268e-03
21000 8.15315126e-04 1.00203194e-03 6.28598306e-04 1.31295142e-03 1.45373264e-03 1.17217020e-03
21100 8.14388663e-04 9.99612605e-04 6.29164721e-04 1.31479924e-03 1.45708311e-03 1.17251537e-03
21200 8.15403351e-04 1.00506401e-03 6.25742695e-04 1.31349995e-03 1.45494918e-03 1.17205073e-03
21300 8.14826909e-04 1.00456055e-03 6.25093270e-04 1.31318764e-03 1.45663787e-03 1.16973740e-03
21400 8.13248678e-04 1.00086590e-03 6.25631457e-04 1.31159959e-03 1.45320611e-03 1.16999307e-03
21500 8.12553545e-04 9.99880366e-04 6.25226723e-04 1.31124775e-03 1.45334200e-03 1.16915350e-03
21600 8.11210164e-04 9.97835915e-04 6.24584413e-04 1.31094757e-03 1.45197655e-03 1.16991859e-03
21700 8.12315344e-04 1.00195421e-03 6.22676475e-04 1.31315672e-03 1.45510964e-03 1.17120379e-03
21800 8.10523168e-04 1.00130343e-03 6.19742904e-04 1.31289101e-03 1.45287852e-03 1.17290350e-03
21900 8.05011840e-04 9.92244753e-04 6.17778927e-04 1.31406873e-03 1.45488006e-03 1.17325739e-03
22000 8.06736885e-04 9.93687550e-04 6.19786220e-04 1.31168411e-03 1.45097723e-03 1.17239099e-03
22100 8.09293141e-04 9.98370921e-04 6.20215362e-04 1.31248093e-03 1.45229769e-03 1.17266416e-03
22200 8.14174642e-04 1.00496745e-03 6.23381831e-04 1.31488751e-03 1.45619726e-03 1.17357776e-03
22300 8.15737600e-04 1.00774212e-03 6.23733083e-04 1.31352387e-03 1.45463904e-03 1.17240869e-03
22400 8.15220387e-04 1.00635288e-03 6.24087896e-04 1.31587374e-03 1.46013373e-03 1.17161376e-03
22500 8.13894512e-04 1.00629982e-03 6.21489208e-04 1.31359601e-03 1.45605312e-03 1.17113890e-03
22600 8.15744681e-04 1.00782990e-03 6.23659462e-04 1.31476572e-03 1.45770373e-03 1.17182770e-03
22700 8.14782351e-04 1.00924600e-03 6.20318697e-04 1.31416640e-03 1.45659978e-03 1.17173302e-03
22800 8.15624875e-04 1.00996038e-03 6.21289372e-04 1.31529266e-03 1.45778067e-03 1.17280465e-03
22900 8.14584296e-04 1.01029155e-03 6.18877042e-04 1.31405076e-03 1.45531000e-03 1.17279152e-03
23000 8.09961974e-04 1.00589516e-03 6.14028790e-04 1.31482040e-03 1.45757322e-03 1.17206757e-03
23100 8.10756919e-04 1.00690487e-03 6.14608968e-04 1.31528351e-03 1.45822277e-03 1.17234425e-03
23200 8.09385497e-04 1.00150338e-03 6.17267616e-04 1.31426328e-03 1.45696757e-03 1.17155898e-03
23300 8.09959925e-04 9.99463435e-04 6.20456414e-04 1.31368364e-03 1.45552625e-03 1.17184102e-03
23400 8.11128944e-04 1.00336726e-03 6.18890624e-04 1.31436777e-03 1.45793144e-03 1.17080411e-03
23500 8.09826169e-04 1.00183920e-03 6.17813142e-04 1.31433702e-03 1.45571725e-03 1.17295679e-03
23600 8.08564809e-04 1.00010346e-03 6.17026156e-04 1.31407382e-03 1.45681958e-03 1.17132807e-03
23700 8.08714682e-04 9.99166586e-04 6.18262779e-04 1.31346743e-03 1.45648593e-03 1.17044893e-03
23800 8.07696331e-04 9.96833002e-04 6.18559659e-04 1.31590980e-03 1.45831636e-03 1.17350323e-03
23900 8.06823594e-04 9.99820548e-04 6.13826640e-04 1.31800930e-03 1.46208657e-03 1.17393204e-03
24000 8.07048258e-04 1.00074108e-03 6.13355441e-04 1.31661451e-03 1.45839158e-03 1.17483743e-03


==> Figures/Example1/d50/moments_vareps_gamma_valid_t_0.5000.dat <==
0 3.80778779e-06 1.45655400e-04 3.18011640e-06 2.71171882e-06 3.18240757e-06 2.24103007e-06
100 3.11556703e-06 2.65384600e-05 2.63884691e-06 3.30654074e-06 7.23656839e-06 1.00000000e-16
200 3.49537863e-06 1.46544092e-05 2.73449222e-06 2.59743572e-06 3.94799808e-06 1.24687336e-06
300 3.54865861e-06 3.38830722e-05 2.92138175e-06 3.52730050e-06 5.93179469e-06 1.12280631e-06
400 3.61903535e-06 3.18587401e-05 2.89529864e-06 3.14710823e-06 5.15034317e-06 1.14387328e-06
500 3.62251849e-06 3.24440986e-05 2.93590076e-06 3.54296020e-06 6.87069599e-06 2.15224414e-07
600 3.73687192e-06 3.37426969e-05 3.06125103e-06 3.77019785e-06 7.56594098e-06 1.00000000e-16
700 3.77412084e-06 3.30237629e-05 3.04086439e-06 3.69379960e-06 7.17257314e-06 2.15026060e-07
800 3.70825639e-06 3.75321268e-05 3.22178217e-06 4.52146143e-06 9.68784245e-06 1.00000000e-16
900 3.87831481e-06 2.59564571e-05 3.18234160e-06 4.06990624e-06 8.29098897e-06 1.00000000e-16
1000 4.06482998e-06 4.25092940e-05 3.35726343e-06 5.01014829e-06 1.01819073e-05 1.00000000e-16
1100 3.79864669e-06 2.54863705e-05 3.08726869e-06 6.08185468e-06 1.41591257e-05 1.00000000e-16
1200 4.17466181e-06 2.34019886e-05 3.13494431e-06 7.02123484e-06 1.63297408e-05 1.00000000e-16
1300 3.96645166e-06 2.56750809e-05 3.17638259e-06 6.18119122e-06 1.39724281e-05 1.00000000e-16
1400 3.71268181e-06 4.75119683e-05 3.06358820e-06 6.51504806e-06 1.47468512e-05 1.00000000e-16
1500 4.23491717e-06 3.49775200e-05 3.51385769e-06 8.59577200e-06 2.23790346e-05 1.00000000e-16
1600 3.92105292e-06 3.34218553e-05 3.12024290e-06 1.30632469e-05 3.96125447e-05 1.00000000e-16
1700 4.13720195e-06 2.91584237e-05 3.53549202e-06 2.37034120e-05 8.26194536e-05 1.00000000e-16
1800 4.13902860e-06 2.82999724e-05 3.51513755e-06 1.20311601e-05 3.32390424e-05 1.00000000e-16
1900 4.33418979e-06 5.01916361e-05 3.60198908e-06 1.15476615e-05 3.07859680e-05 1.00000000e-16
2000 3.91724207e-06 7.32724039e-05 3.43085646e-06 4.67223809e-05 1.36272160e-04 1.00000000e-16
2100 2.26729775e-06 2.12989548e-05 1.81701001e-06 2.43954670e-06 4.51096075e-06 3.68132647e-07
2200 2.00608617e-06 2.12903273e-05 1.48597100e-06 1.91302854e-06 3.26075246e-06 5.65304610e-07
2300 2.09876932e-06 1.68110506e-05 1.57971811e-06 2.05957473e-06 3.89519852e-06 2.23950954e-07
2400 2.08175018e-06 2.48841121e-05 1.49675376e-06 2.14291839e-06 3.73444891e-06 5.51387873e-07
2500 1.98076532e-06 1.85515656e-05 1.51054333e-06 1.77699982e-06 3.37389893e-06 1.80100704e-07
2600 1.95500814e-06 2.12331799e-05 1.41157683e-06 1.89015759e-06 3.44884146e-06 3.31473720e-07
2700 1.84658714e-06 2.13133642e-05 1.36673989e-06 2.04212172e-06 3.89957785e-06 1.84665591e-07
2800 1.91105850e-06 2.00335921e-05 1.45293616e-06 1.98713564e-06 3.59456094e-06 3.79710334e-07
2900 1.88408098e-06 3.37318572e-05 1.44968033e-06 2.10052100e-06 3.93419280e-06 2.66849199e-07
3000 2.04968462e-06 2.25778344e-05 1.49316342e-06 2.15383246e-06 4.22441172e-06 8.32531979e-08
3100 1.84848042e-06 3.37588322e-05 1.39858885e-06 2.12573133e-06 4.04062077e-06 2.10841899e-07
3200 1.89821798e-06 2.20151983e-05 1.40562747e-06 2.23077315e-06 4.34154345e-06 1.20002840e-07
3300 1.80569923e-06 2.49597652e-05 1.47065741e-06 1.90488685e-06 3.63114773e-06 1.78625960e-07
3400 1.90296226e-06 3.00080535e-05 1.41246321e-06 2.15038255e-06 4.29877830e-06 1.98680542e-09
3500 1.90189477e-06 2.40150094e-05 1.41325015e-06 1.91064076e-06 3.85891044e-06 1.00000000e-16
3600 1.87496801e-06 1.51958728e-05 1.43871934e-06 2.15077751e-06 4.33974523e-06 1.00000000e-16
3700 1.88598455e-06 2.55327188e-05 1.46301962e-06 2.01085904e-06 4.07581188e-06 1.00000000e-16
3800 1.81872210e-06 1.66776475e-05 1.39012825e-06 2.32048896e-06 4.77387208e-06 1.00000000e-16
3900 1.84315612e-06 2.77920037e-05 1.44960804e-06 2.53656385e-06 5.44637835e-06 1.00000000e-16
4000 1.89403731e-06 2.82761339e-05 1.33788598e-06 2.41889866e-06 5.33492417e-06 1.00000000e-16
4100 1.60259366e-06 1.89539341e-05 1.19248388e-06 1.22416016e-06 1.93207251e-06 5.16247805e-07
4200 1.60843844e-06 1.69546018e-05 1.15815618e-06 1.31167280e-06 2.31586308e-06 3.07482524e-07
4300 1.51023372e-06 1.89378415e-05 1.09023938e-06 1.30906898e-06 2.36378298e-06 2.54354986e-07
4400 1.47889180e-06 2.10559314e-05 1.02002082e-06 1.40588128e-06 2.66173129e-06 1.50031273e-07
4500 1.43589889e-06 2.66934923e-05 1.02308214e-06 1.25127850e-06 2.23638246e-06 2.66174546e-07
4600 1.38720566e-06 1.86248768e-05 9.54277747e-07 1.20048601e-06 2.11718666e-06 2.83785358e-07
4700 1.39264991e-06 2.05534226e-05 1.00330739e-06 1.31452595e-06 2.43981993e-06 1.89231958e-07
4800 1.36319177e-06 1.23104546e-05 9.48503375e-07 1.45795858e-06 2.86115931e-06 5.47578539e-08
4900 1.41413756e-06 2.44904201e-05 9.64501230e-07 1.36938709e-06 2.64815875e-06 9.06154385e-08
5000 1.38880498e-06 1.57990845e-05 9.41984301e-07 1.35400761e-06 2.56079742e-06 1.47217799e-07
5100 1.42202595e-06 2.09280592e-05 9.50948402e-07 1.40053787e-06 2.56005899e-06 2.41016749e-07
5200 1.38557779e-06 1.62416099e-05 9.31954018e-07 1.25919205e-06 2.31333681e-06 2.05047288e-07
5300 1.33495462e-06 1.20900828e-05 8.84589410e-07 1.23005112e-06 2.34759664e-06 1.12505590e-07
5400 1.45659718e-06 2.16717251e-05 9.49551842e-07 1.39220858e-06 2.59153218e-06 1.92884986e-07
5500 1.37335479e-06 2.28072655e-05 9.54998626e-07 1.34882461e-06 2.61596705e-06 8.16821745e-08
5600 1.40290888e-06 2.25590869e-05 9.94611343e-07 1.31399527e-06 2.32587224e-06 3.02118290e-07
5700 1.35736565e-06 1.72760552e-05 9.43798066e-07 1.44016324e-06 2.62149727e-06 2.58829218e-07
5800 1.32653039e-06 2.11172293e-05 9.75257003e-07 1.41027305e-06 2.56272216e-06 2.57823929e-07
5900 1.40560440e-06 1.90507327e-05 9.84628482e-07 1.52962530e-06 3.19890388e-06 1.00000000e-16
6000 1.38032844e-06 2.26372481e-05 9.17859876e-07 1.33970918e-06 2.69434803e-06 1.00000000e-16
6100 1.32119031e-06 2.17856015e-05 8.43028853e-07 8.91456625e-07 1.41575220e-06 3.67161052e-07
6200 1.31916193e-06 1.99749323e-05 8.33531717e-07 9.68480583e-07 1.49777409e-06 4.39187072e-07
6300 1.31091600e-06 2.13470911e-05 8.54419461e-07 9.66720876e-07 1.59453798e-06 3.38903775e-07
6400 1.30301496e-06 2.00224754e-05 8.52088495e-07 9.95964251e-07 1.82605245e-06 1.65876054e-07
6500 1.27965690e-06 1.74545841e-05 8.04755933e-07 9.68859183e-07 1.66692703e-06 2.70791331e-07
6600 1.30140658e-06 2.15075825e-05 8.44185448e-07 9.77266853e-07 1.51028046e-06 4.44253249e-07
6700 1.25687575e-06 1.73932413e-05 8.41597880e-07 9.04280819e-07 1.46705346e-06 3.41508176e-07
6800 1.22979341e-06 1.84699271e-05 8.07600647e-07 8.89373152e-07 1.49367235e-06 2.85073951e-07
6900 1.26157103e-06 2.14022629e-05 8.41541978e-07 9.81096650e-07 1.72284612e-06 2.39347181e-07
7000 1.27627943e-06 2.32145086e-05 8.36412301e-07 9.24916100e-07 1.57904990e-06 2.70782294e-07
7100 1.25867172e-06 2.16861472e-05 8.75874580e-07 9.37161582e-07 1.62369232e-06 2.50630845e-07
7200 1.22307807e-06 1.95092102e-05 7.91555968e-07 9.31042979e-07 1.57795666e-06 2.84129297e-07
7300 1.21989196e-06 1.90164643e-05 7.84678536e-07 9.43658381e-07 1.62759860e-06 2.59718166e-07
7400 1.23765108e-06 1.71276257e-05 7.96159658e-07 1.05554720e-06 1.91431746e-06 1.96776945e-07
7500 1.21150110e-06 1.72719577e-05 7.91094433e-07 9.05473482e-07 1.49945203e-06 3.11494929e-07
7600 1.24344626e-06 1.86795844e-05 8.09369236e-07 9.58858490e-07 1.57393483e-06 3.43782153e-07
7700 1.22682540e-06 2.29163225e-05 7.80386816e-07 1.10070527e-06 1.98677149e-06 2.14639051e-07
7800 1.24588960e-06 2.18026935e-05 8.32323050e-07 9.62239056e-07 1.57537870e-06 3.49099415e-07
7900 1.23344486e-06 1.66763987e-05 8.02993736e-07 9.41402365e-07 1.63999993e-06 2.42804802e-07
8000 1.21070368e-06 1.99771874e-05 7.97997425e-07 9.24619394e-07 1.56703208e-06 2.82206708e-07
8100 1.20735883e-06 1.93260507e-05 7.79942064e-07 7.96650397e-07 1.24202394e-06 3.51276851e-07
8200 1.19584969e-06 1.95520732e-05 7.72011278e-07 8.32691887e-07 1.31519804e-06 3.50185737e-07
8300 1.19160537e-06 2.14544435e-05 7.71695377e-07 7.87919225e-07 1.24247382e-06 3.33364634e-07
8400 1.19292412e-06 2.25195890e-05 7.64857584e-07 8.56855780e-07 1.41697400e-06 2.96737559e-07
8500 1.18959970e-06 1.83598373e-05 7.60234527e-07 7.53665566e-07 1.15194945e-06 3.55381681e-07
8600 1.18733402e-06 1.92594303e-05 7.42856915e-07 8.21663372e-07 1.21943287e-06 4.23893878e-07
8700 1.18447241e-06 2.25505563e-05 7.47093287e-07 8.06498434e-07 1.27145564e-06 3.41541233e-07
8800 1.18171025e-06 1.73046552e-05 7.57439186e-07 7.57544564e-07 1.14591784e-06 3.69171292e-07
8900 1.19800606e-06 1.72981611e-05 7.82258119e-07 7.71080084e-07 1.20955877e-06 3.32601400e-07
9000 1.18579273e-06 1.76641290e-05 7.77632829e-07 8.04757929e-07 1.26754048e-06 3.41975376e-07
9100 1.18397919e-06 1.75020075e-05 7.64319434e-07 7.83372172e-07 1.24374577e-06 3.22998576e-07
9200 1.18614371e-06 2.06238473e-05 7.60422225e-07 7.84197618e-07 1.19629426e-06 3.72100975e-07
9300 1.19599806e-06 1.90217640e-05 7.66290417e-07 8.12515083e-07 1.30942985e-06 3.15600315e-07
9400 1.20166222e-06 1.79376819e-05 7.62048671e-07 8.38437478e-07 1.34784539e-06 3.29029571e-07
9500 1.19698936e-06 2.06882808e-05 7.63197030e-07 8.33287720e-07 1.26362859e-06 4.02946847e-07
9600 1.19734359e-06 2.03628213e-05 7.72528861e-07 7.93147456e-07 1.19996127e-06 3.86333645e-07
9700 1.19972003e-06 2.39359084e-05 7.64486963e-07 8.31289407e-07 1.26928942e-06 3.93289389e-07
9800 1.20066054e-06 2.32605102e-05 7.74040155e-07 7.98216666e-07 1.23520693e-06 3.61226404e-07
9900 1.19578486e-06 1.94522988e-05 7.61649928e-07 7.80679466e-07 1.21873116e-06 3.42627769e-07
10000 1.19949816e-06 2.02544480e-05 7.57233676e-07 8.34135614e-07 1.28567936e-06 3.82591872e-07


==> Figures/Example1/d50/moments_vareps_gamma_valid_t_0.9844.dat <==
0 5.18009569e-02 1.07730575e+00 5.01156935e-02 1.69242859e-02 1.78356566e-02 1.60129152e-02
100 1.52032069e-02 2.73187121e-02 1.44591721e-02 1.05894136e-02 1.13602126e-02 9.81861463e-03
200 1.16298431e-02 1.97341319e-02 1.09240247e-02 7.37468288e-03 8.12199307e-03 6.62737270e-03
300 8.55953065e-03 2.16229605e-02 7.38920218e-03 5.40571031e-03 5.87691989e-03 4.93450073e-03
400 5.60657457e-03 8.40266912e-03 4.61804145e-03 4.16818813e-03 4.60239364e-03 3.73398262e-03
500 4.13739120e-03 6.83114276e-03 3.27955833e-03 3.40843636e-03 3.82840459e-03 2.98846813e-03
600 3.11863723e-03 9.08444172e-03 2.47293917e-03 2.61467388e-03 2.90054176e-03 2.32880600e-03
700 2.28165712e-03 4.20335893e-03 1.89140392e-03 2.88202257e-03 3.36808173e-03 2.39596342e-03
800 1.74977931e-03 5.37738496e-03 1.38537156e-03 2.59769952e-03 2.87028896e-03 2.32511009e-03
900 1.48165595e-03 5.71184979e-03 1.22721716e-03 2.48491445e-03 2.92443646e-03 2.04539244e-03
1000 1.24698183e-03 5.94198085e-03 1.12710985e-03 2.45135133e-03 2.64938972e-03 2.25331294e-03
1100 1.31863498e-03 1.98175610e-03 1.11663479e-03 2.57862781e-03 2.93366110e-03 2.22359452e-03
1200 1.22782532e-03 2.87582375e-03 1.01075261e-03 2.48146006e-03 2.68667667e-03 2.27624345e-03
1300 1.39445995e-03 3.87973432e-03 8.37354410e-04 2.38555594e-03 2.81274098e-03 1.95837090e-03
1400 1.42292235e-03 2.44714220e-03 1.14488151e-03 2.73959192e-03 3.03490788e-03 2.44427596e-03
1500 1.19515940e-03 5.94764526e-03 7.99918310e-04 2.46603619e-03 2.75158497e-03 2.18048742e-03
1600 1.36315722e-03 2.39668943e-03 9.87442673e-04 2.45288468e-03 2.70741830e-03 2.19835107e-03
1700 1.41639120e-03 5.80536636e-03 1.09016092e-03 2.54509819e-03 2.75279976e-03 2.33739663e-03
1800 1.52455501e-03 3.66249344e-03 1.16598548e-03 2.79272983e-03 3.27519247e-03 2.31026720e-03
1900 1.40500082e-03 3.15637951e-03 9.54994852e-04 2.68715697e-03 3.12855735e-03 2.24575659e-03
2000 1.38614906e-03 4.44130553e-03 1.06842470e-03 2.99763111e-02 9.32676936e-02 1.00000000e-16
2100 5.72213237e-04 9.13978033e-04 4.54634540e-04 5.54653907e-03 1.52592924e-02 1.00000000e-16
2200 5.55729173e-04 8.59844754e-04 3.90048518e-04 4.55623192e-03 1.24304518e-02 1.00000000e-16
2300 5.79998671e-04 8.18373059e-04 4.91099840e-04 3.83865263e-03 1.03282584e-02 1.00000000e-16
2400 5.76247048e-04 8.27742994e-04 4.51432153e-04 3.50957300e-03 9.37245001e-03 1.00000000e-16
2500 5.97744336e-04 8.53655309e-04 4.70562497e-04 3.22438274e-03 8.58692827e-03 1.00000000e-16
2600 5.83595416e-04 7.60020821e-04 4.23462139e-04 3.06165713e-03 8.09876352e-03 1.00000000e-16
2700 6.39846051e-04 8.35476457e-04 4.45908858e-04 2.92802442e-03 7.72918382e-03 1.00000000e-16
2800 6.74072935e-04 8.44835808e-04 5.16089856e-04 2.93592865e-03 7.64232323e-03 1.00000000e-16
2900 8.42765986e-04 9.83428839e-04 6.51767854e-04 2.81399961e-03 7.25106736e-03 1.00000000e-16
3000 7.64816563e-04 8.79515714e-04 5.96970744e-04 2.79815440e-03 7.23903344e-03 1.00000000e-16
3100 6.96237228e-04 8.24660272e-04 5.52247676e-04 2.78836975e-03 7.11764604e-03 1.00000000e-16
3200 7.94346014e-04 9.13105143e-04 5.37632512e-04 2.67460989e-03 6.86189183e-03 1.00000000e-16
3300 7.02434056e-04 8.02882511e-04 5.68918644e-04 2.70985496e-03 6.86945643e-03 1.00000000e-16
3400 8.02744157e-04 8.77578824e-04 6.16328696e-04 2.58084583e-03 6.66979179e-03 1.00000000e-16
3500 8.77496542e-04 1.00472227e-03 5.82599019e-04 2.55289106e-03 6.58957507e-03 1.00000000e-16
3600 7.86696118e-04 8.96260544e-04 6.27687032e-04 2.37602055e-03 5.98925282e-03 1.00000000e-16
3700 7.23586878e-04 8.26867206e-04 6.14935775e-04 2.11008732e-03 5.59620454e-03 1.00000000e-16
3800 9.62283986e-04 1.08504484e-03 7.38340459e-04 2.02504049e-03 5.21428406e-03 1.00000000e-16
3900 9.77252866e-04 1.12454667e-03 7.21488705e-04 1.96855778e-03 5.10001893e-03 1.00000000e-16
4000 1.00816360e-03 1.19549507e-03 7.68849190e-04 1.81332311e-03 4.51183526e-03 1.00000000e-16
4100 4.25345381e-04 4.73657458e-04 3.30167880e-04 1.23177533e-03 3.49419952e-03 1.00000000e-16
4200 4.16365420e-04 4.71821480e-04 2.91656016e-04 1.15997462e-03 3.37650806e-03 1.00000000e-16
4300 4.24725309e-04 4.58769635e-04 3.35093619e-04 1.13416525e-03 3.25127800e-03 1.00000000e-16
4400 4.54388218e-04 4.98127702e-04 3.33921669e-04 1.09139320e-03 3.14443555e-03 1.00000000e-16
4500 4.48026333e-04 4.95116937e-04 3.58905472e-04 1.09935435e-03 3.10030951e-03 1.00000000e-16
4600 4.63245052e-04 5.00125289e-04 3.55768765e-04 1.07212520e-03 3.04333402e-03 1.00000000e-16
4700 4.50933902e-04 4.89896294e-04 3.58199872e-04 1.03172808e-03 2.93216533e-03 1.00000000e-16
4800 4.38364394e-04 4.66710880e-04 3.70492902e-04 1.01634480e-03 2.93742085e-03 1.00000000e-16
4900 4.48546314e-04 4.76512245e-04 3.77081468e-04 1.01125174e-03 2.88188550e-03 1.00000000e-16
5000 4.59797791e-04 5.17342575e-04 3.59601118e-04 9.73637056e-04 2.77248820e-03 1.00000000e-16
5100 5.15931906e-04 5.60509625e-04 4.27429649e-04 9.28638625e-04 2.66667061e-03 1.00000000e-16
5200 4.91472939e-04 5.15587035e-04 3.66626418e-04 9.30583048e-04 2.62411169e-03 1.00000000e-16
5300 4.70106132e-04 5.12855845e-04 3.72273351e-04 8.58481538e-04 2.39078881e-03 1.00000000e-16
5400 4.88479139e-04 5.24214293e-04 3.78323427e-04 8.29695913e-04 2.21209005e-03 1.00000000e-16
5500 5.53322473e-04 6.01127342e-04 4.36159860e-04 8.05327602e-04 2.13268803e-03 1.00000000e-16
5600 5.51503760e-04 5.88835632e-04 4.34585827e-04 7.34765721e-04 1.92125902e-03 1.00000000e-16
5700 5.54755560e-04 6.56590186e-04 3.91037537e-04 7.16651704e-04 1.81644051e-03 1.00000000e-16
5800 4.71541699e-04 5.22365733e-04 3.35522522e-04 6.70156379e-04 1.70872049e-03 1.00000000e-16
5900 5.64998740e-04 6.14855293e-04 4.40401554e-04 6.32907532e-04 1.51457230e-03 1.00000000e-16
6000 5.62543786e-04 5.87158783e-04 4.44930984e-04 6.06612684e-04 1.41213578e-03 1.00000000e-16
6100 4.90712601e-04 5.36373961e-04 4.41587805e-04 6.23924377e-04 1.44441916e-03 1.00000000e-16
6200 5.32766854e-04 5.86527559e-04 4.39804624e-04 5.73930444e-04 1.31004635e-03 1.00000000e-16
6300 4.55805345e-04 5.25838595e-04 3.61193705e-04 5.43802181e-04 1.19938453e-03 1.00000000e-16
6400 5.45317322e-04 6.48581173e-04 4.51902962e-04 5.69601373e-04 1.26426765e-03 1.00000000e-16
6500 5.67689817e-04 6.36613670e-04 4.27469276e-04 5.18499684e-04 1.10539183e-03 1.00000000e-16
6600 6.44154716e-04 7.13370128e-04 4.90464994e-04 5.34295986e-04 1.11126245e-03 1.00000000e-16
6700 6.05291422e-04 6.61662748e-04 4.23864640e-04 5.45506537e-04 1.15997455e-03 1.00000000e-16
6800 5.07604794e-04 5.61210997e-04 3.92697794e-04 4.73658100e-04 9.50741894e-04 1.00000000e-16
6900 4.75404147e-04 5.25341951e-04 3.81182295e-04 4.75864386e-04 9.74909182e-04 1.00000000e-16
7000 5.92005582e-04 6.24610141e-04 4.43012604e-04 4.94026754e-04 1.01893119e-03 1.00000000e-16
7100 5.69373244e-04 6.85424471e-04 4.73687635e-04 4.78990510e-04 1.03418984e-03 1.00000000e-16
7200 5.43948603e-04 6.16517182e-04 3.88548243e-04 4.50001232e-04 9.17042003e-04 1.00000000e-16
7300 5.04828835e-04 5.72531858e-04 4.13396615e-04 4.80598988e-04 9.66511192e-04 1.00000000e-16
7400 5.53416167e-04 6.09949810e-04 4.26937179e-04 5.21201230e-04 1.08484339e-03 1.00000000e-16
7500 5.37959446e-04 5.93613953e-04 4.41348373e-04 4.98304449e-04 1.04418047e-03 1.00000000e-16
7600 5.22372409e-04 5.70387627e-04 4.01600286e-04 4.78840014e-04 1.01670523e-03 1.00000000e-16
7700 5.27605900e-04 5.95844379e-04 4.56770018e-04 4.98244290e-04 1.02558775e-03 1.00000000e-16
7800 5.52654735e-04 6.35632841e-04 4.09520409e-04 4.60171473e-04 8.87739527e-04 3.26034178e-05
7900 4.40514018e-04 5.62228343e-04 3.75334123e-04 4.47915084e-04 8.54007957e-04 4.18222116e-05
8000 5.42526154e-04 5.86696990e-04 4.12311802e-04 4.56548978e-04 9.33048607e-04 1.00000000e-16
8100 2.50281830e-04 2.59993493e-04 1.99867696e-04 2.74249148e-04 5.36755962e-04 1.17423339e-05
8200 2.39139309e-04 2.63270262e-04 1.88287014e-04 2.42514919e-04 4.80521595e-04 4.50824306e-06
8300 2.48567828e-04 2.53978445e-04 1.99045324e-04 2.52138897e-04 5.03615575e-04 6.62218154e-07
8400 2.49763182e-04 2.60776430e-04 2.09597943e-04 2.42977541e-04 4.92578083e-04 1.00000000e-16
8500 2.56479559e-04 2.67459146e-04 1.96099411e-04 2.19198019e-04 4.44778893e-04 1.00000000e-16
8600 2.49178243e-04 2.61081137e-04 2.02819817e-04 2.38032656e-04 4.75326638e-04 7.38674767e-07
8700 2.37947046e-04 2.50387605e-04 1.88279906e-04 2.27205225e-04 4.54441861e-04 1.00000000e-16
8800 2.26845419e-04 2.63425208e-04 1.86334161e-04 2.25937553e-04 4.46558332e-04 5.31677523e-06
8900 2.50873402e-04 2.63967278e-04 1.88028681e-04 2.26531235e-04 4.32200855e-04 2.08616137e-05
9000 2.74708189e-04 2.94742918e-04 2.12816057e-04 2.25315935e-04 4.42642185e-04 7.98968444e-06
9100 2.47742636e-04 2.63045975e-04 1.96078381e-04 2.39104931e-04 4.70375727e-04 7.83413479e-06
9200 2.61416876e-04 2.75655475e-04 2.21649295e-04 2.34135624e-04 4.89099342e-04 1.00000000e-16
9300 2.33850426e-04 2.50401829e-04 1.77578481e-04 2.16858213e-04 4.46289970e-04 1.00000000e-16
9400 2.72427346e-04 2.79648318e-04 1.93176917e-04 2.29565977e-04 4.87936279e-04 1.00000000e-16
9500 2.37132084e-04 2.54891510e-04 1.94802005e-04 2.33258079e-04 4.77893020e-04 1.00000000e-16
9600 2.36472560e-04 2.60387244e-04 1.88653067e-04 2.19930158e-04 4.59504530e-04 1.00000000e-16
9700 2.32917399e-04 2.52180769e-04 1.94951268e-04 2.23260078e-04 4.50469475e-04 1.00000000e-16
9800 2.72866379e-04 2.81888477e-04 2.10941362e-04 2.18021750e-04 4.51300326e-04 1.00000000e-16
9900 2.52678938e-04 2.88169022e-04 1.86285731e-04 2.14962402e-04 4.24553154e-04 5.37165085e-06
10000 2.39293822e-04 2.57875366e-04 1.88374916e-04 2.22264147e-04 4.58679334e-04 1.00000000e-16
10100 2.48829855e-04 2.70216604e-04 1.95075784e-04 2.23447347e-04 4.58217667e-04 1.00000000e-16
10200 2.43502787e-04 2.66632900e-04 1.84511508e-04 2.32197957e-04 4.59832014e-04 4.56389943e-06
10300 2.38082487e-04 2.56435102e-04 2.05838933e-04 2.24959266e-04 4.47054484e-04 2.86404779e-06
10400 2.35652996e-04 2.58275246e-04 1.96152278e-04 2.36207818e-04 4.84176113e-04 1.00000000e-16
10500 2.52416797e-04 2.66314755e-04 1.97400042e-04 2.27868881e-04 4.55133818e-04 6.03944677e-07
10600 2.61291905e-04 2.76595590e-04 2.26423198e-04 2.17762862e-04 4.29580070e-04 5.94565412e-06
10700 2.41793355e-04 2.62826233e-04 1.93108717e-04 2.28675790e-04 4.71931346e-04 1.00000000e-16
10800 2.38577767e-04 2.68577208e-04 2.05833601e-04 2.10666801e-04 4.42918443e-04 1.00000000e-16
10900 2.88983416e-04 3.05702546e-04 2.39506573e-04 2.23346164e-04 4.54014267e-04 1.00000000e-16
11000 2.62109812e-04 2.74569188e-04 1.94677506e-04 2.12071530e-04 4.29463003e-04 1.00000000e-16
11100 2.43705393e-04 2.54101641e-04 1.77453354e-04 1.94399779e-04 3.84695274e-04 4.10428440e-06
11200 2.64205664e-04 2.77014889e-04 2.05431094e-04 1.99733469e-04 3.94077275e-04 5.38966417e-06
11300 2.31146794e-04 2.41080194e-04 1.87203978e-04 2.08649987e-04 4.22327187e-04 1.00000000e-16
11400 2.84443703e-04 3.13555963e-04 2.28415676e-04 2.04956075e-04 3.95983293e-04 1.39288573e-05
11500 2.45527802e-04 2.69826031e-04 2.12189256e-04 2.31401283e-04 4.77853553e-04 1.00000000e-16
11600 2.60064207e-04 2.89077150e-04 2.18229299e-04 2.01713783e-04 4.12965235e-04 1.00000000e-16
11700 2.68280301e-04 3.11123914e-04 2.11955158e-04 2.02557548e-04 4.10662295e-04 1.00000000e-16
11800 2.17962249e-04 2.29838045e-04 1.86626032e-04 2.17749593e-04 4.28483387e-04 7.01579968e-06
11900 2.60899271e-04 2.92697501e-04 2.05491960e-04 2.12609372e-04 4.20833840e-04 4.38490391e-06
12000 2.76227876e-04 2.98000611e-04 1.88566759e-04 2.21189234e-04 4.36135473e-04 6.24299561e-06
12100 1.77225879e-04 1.85578318e-04 1.33003969e-04 1.68119306e-04 3.21465178e-04 1.47734339e-05
12200 1.58297655e-04 1.63418107e-04 1.34619928e-04 1.65787998e-04 3.23641205e-04 7.93479147e-06
12300 1.59429032e-04 1.67262453e-04 1.38503925e-04 1.60397661e-04 3.16371961e-04 4.42336098e-06
12400 1.64031083e-04 1.68063816e-04 1.26509230e-04 1.55832210e-04 2.97919266e-04 1.37451530e-05
12500 1.72440123e-04 1.77180234e-04 1.46673243e-04 1.46654563e-04 2.88039450e-04 5.26967620e-06
12600 1.67426495e-04 1.72592231e-04 1.41361228e-04 1.47306200e-04 2.91669674e-04 2.94272696e-06
12700 1.67364858e-04 1.72400750e-04 1.44924496e-04 1.47816870e-04 2.86658598e-04 8.97514191e-06
12800 1.60038090e-04 1.68103393e-04 1.28106847e-04 1.46806192e-04 2.87776723e-04 5.83566171e-06
12900 1.53314382e-04 1.58813660e-04 1.24117119e-04 1.40676864e-04 2.76742074e-04 4.61165412e-06
13000 1.63192696e-04 1.68391762e-04 1.33788017e-04 1.38574514e-04 2.72975748e-04 4.17327959e-06
13100 1.65672686e-04 1.74316418e-04 1.38544338e-04 1.48510313e-04 2.87986308e-04 9.03431711e-06
13200 1.65704837e-04 1.74689990e-04 1.31674210e-04 1.42641635e-04 2.86491256e-04 1.00000000e-16
13300 1.79523345e-04 1.84385030e-04 1.34078269e-04 1.45822201e-04 2.90988545e-04 6.55857366e-07
13400 1.67356392e-04 1.74925748e-04 1.27458830e-04 1.41613446e-04 2.80853148e-04 2.37374330e-06
13500 1.60697164e-04 1.67779087e-04 1.28608047e-04 1.42231792e-04 2.90181354e-04 1.00000000e-16
13600 1.66965125e-04 1.73100917e-04 1.34221584e-04 1.38674572e-04 2.81029427e-04 1.00000000e-16
13700 1.62482332e-04 1.69723992e-04 1.27728154e-04 1.38896875e-04 2.80771290e-04 1.00000000e-16
13800 1.58878265e-04 1.63173024e-04 1.26609156e-04 1.45377924e-04 2.79007632e-04 1.17482161e-05
13900 1.66048315e-04 1.72193609e-04 1.28401808e-04 1.39319889e-04 2.71177489e-04 7.46228869e-06
14000 1.56753409e-04 1.62447833e-04 1.26979515e-04 1.32237118e-04 2.64371093e-04 1.03143432e-07
14100 1.67637941e-04 1.79507469e-04 1.28005321e-04 1.41935393e-04 2.78957858e-04 4.91292863e-06
14200 1.64467050e-04 1.71619989e-04 1.26788243e-04 1.44961904e-04 2.86494494e-04 3.42931311e-06
14300 1.69200819e-04 1.76896840e-04 1.40270694e-04 1.42845300e-04 2.77895595e-04 7.79500416e-06
14400 1.63386133e-04 1.67551269e-04 1.42500983e-04 1.42847269e-04 2.78882877e-04 6.81165970e-06
14500 1.63730352e-04 1.69003635e-04 1.35501206e-04 1.41945467e-04 2.79086601e-04 4.80433307e-06
14600 1.66264132e-04 1.75095209e-04 1.33634587e-04 1.47425028e-04 2.85521569e-04 9.32848793e-06
14700 1.70311071e-04 1.77289772e-04 1.30700922e-04 1.33261605e-04 2.64843066e-04 1.68014478e-06
14800 1.61097100e-04 1.68365111e-04 1.28949485e-04 1.40167189e-04 2.76274806e-04 4.05957110e-06
14900 1.54527804e-04 1.63325027e-04 1.23875017e-04 1.38717481e-04 2.75915684e-04 1.51927766e-06
15000 1.43703336e-04 1.50351776e-04 1.08784816e-04 1.38325178e-04 2.68140034e-04 8.51032300e-06
15100 1.54299185e-04 1.61559851e-04 1.17643302e-04 1.42237969e-04 2.82009543e-04 2.46639531e-06
15200 1.62590220e-04 1.71594110e-04 1.21665282e-04 1.36959053e-04 2.76915350e-04 1.00000000e-16
15300 1.46599759e-04 1.55042068e-04 1.15031236e-04 1.36532333e-04 2.68579030e-04 4.48563502e-06
15400 1.60926185e-04 1.70264875e-04 1.25932853e-04 1.43932875e-04 2.85254872e-04 2.61087767e-06
15500 1.64906686e-04 1.77035055e-04 1.39052853e-04 1.45949252e-04 2.85201237e-04 6.69726762e-06
15600 1.63067339e-04 1.73129133e-04 1.37669070e-04 1.38844461e-04 2.79003834e-04 1.00000000e-16
15700 1.59974067e-04 1.66144399e-04 1.31328995e-04 1.41518168e-04 2.79019066e-04 4.01726969e-06
15800 1.66003261e-04 1.81342006e-04 1.35255367e-04 1.31869343e-04 2.62957009e-04 7.81677282e-07
15900 1.62191059e-04 1.72467727e-04 1.24856716e-04 1.35640978e-04 2.64967959e-04 6.31399751e-06
16000 1.56192289e-04 1.62599233e-04 1.16718022e-04 1.38624937e-04 2.72276458e-04 4.97341633e-06
16100 1.41011517e-04 1.44237834e-04 1.09366506e-04 1.24001943e-04 2.36555047e-04 1.14488387e-05
16200 1.34404648e-04 1.39435214e-04 1.07807180e-04 1.22034190e-04 2.32584732e-04 1.14836471e-05
16300 1.27678140e-04 1.33180847e-04 1.04772534e-04 1.18521391e-04 2.26852736e-04 1.01900454e-05
16400 1.25432367e-04 1.29421504e-04 1.04327494e-04 1.18028507e-04 2.26531872e-04 9.52514112e-06
16500 1.28562176e-04 1.37071643e-04 1.03826731e-04 1.17418866e-04 2.28273940e-04 6.56379289e-06
16600 1.29573540e-04 1.34777980e-04 1.07095012e-04 1.18741462e-04 2.30136692e-04 7.34623139e-06
16700 1.27993927e-04 1.32951038e-04 1.08982304e-04 1.18095810e-04 2.27741162e-04 8.45045869e-06
16800 1.28414956e-04 1.33152435e-04 1.10744805e-04 1.17995929e-04 2.30826337e-04 5.16552222e-06
16900 1.25215417e-04 1.31770797e-04 9.90078513e-05 1.15577766e-04 2.24004339e-04 7.15119356e-06
17000 1.22370400e-04 1.25920315e-04 1.04463600e-04 1.14196686e-04 2.24419931e-04 3.97343959e-06
17100 1.26872040e-04 1.30896338e-04 1.08717263e-04 1.14060211e-04 2.24287777e-04 3.83264472e-06
17200 1.27465863e-04 1.33694279e-04 1.04510681e-04 1.13547577e-04 2.23716088e-04 3.37906596e-06
17300 1.27125132e-04 1.31125266e-04 1.04958105e-04 1.11649252e-04 2.22645622e-04 6.52883026e-07
17400 1.28940143e-04 1.34030035e-04 1.06444132e-04 1.13788307e-04 2.22410192e-04 5.16642277e-06
17500 1.28637327e-04 1.32727500e-04 1.08013240e-04 1.12992687e-04 2.21468301e-04 4.51707282e-06
17600 1.24961844e-04 1.27612101e-04 1.08334050e-04 1.12559593e-04 2.21227205e-04 3.89198039e-06
17700 1.22508025e-04 1.29739459e-04 1.02725659e-04 1.14424313e-04 2.23644501e-04 5.20412517e-06
17800 1.20205268e-04 1.25504940e-04 9.96404561e-05 1.15198993e-04 2.24634989e-04 5.76299805e-06
17900 1.21555856e-04 1.25741079e-04 1.06164941e-04 1.13800098e-04 2.23482686e-04 4.11750935e-06
18000 1.25170529e-04 1.28834149e-04 1.05475658e-04 1.15979145e-04 2.27337394e-04 4.62089606e-06
18100 1.24108158e-04 1.28981710e-04 1.07012520e-04 1.16524553e-04 2.33070555e-04 1.00000000e-16
18200 1.27034633e-04 1.32178488e-04 1.08057062e-04 1.13571534e-04 2.24462992e-04 2.68007527e-06
18300 1.28150231e-04 1.33118085e-04 1.07701243e-04 1.14583094e-04 2.24613077e-04 4.55311093e-06
18400 1.27622769e-04 1.32783494e-04 1.06596510e-04 1.13508441e-04 2.23862740e-04 3.15414247e-06
18500 1.24266308e-04 1.29463005e-04 1.02068399e-04 1.14347321e-04 2.26639507e-04 2.05513480e-06
18600 1.25421473e-04 1.30866365e-04 1.03141497e-04 1.15956786e-04 2.28426084e-04 3.48748861e-06
18700 1.22344014e-04 1.25569754e-04 1.01859847e-04 1.15787401e-04 2.26691722e-04 4.88307939e-06
18800 1.18351710e-04 1.22345035e-04 1.00508157e-04 1.13263767e-04 2.21971492e-04 4.55604208e-06
18900 1.20830799e-04 1.24568238e-04 1.00000760e-04 1.15160171e-04 2.28486901e-04 1.83344119e-06
19000 1.23743086e-04 1.29813854e-04 1.01322719e-04 1.13355683e-04 2.26173802e-04 5.37563210e-07
19100 1.22842343e-04 1.28400431e-04 1.01314677e-04 1.12377912e-04 2.25603090e-04 1.00000000e-16
19200 1.27284254e-04 1.30182649e-04 1.02614014e-04 1.13316468e-04 2.23926249e-04 2.70668680e-06
19300 1.22865968e-04 1.27138084e-04 1.00004561e-04 1.14853165e-04 2.26135127e-04 3.57120254e-06
19400 1.23635840e-04 1.30969702e-04 1.00703827e-04 1.16448101e-04 2.28853500e-04 4.04270156e-06
19500 1.21937468e-04 1.24660158e-04 1.04124095e-04 1.14890219e-04 2.29671389e-04 1.09047584e-07
19600 1.25868197e-04 1.29131151e-04 1.05839832e-04 1.14378940e-04 2.27526158e-04 1.23172301e-06
19700 1.23194354e-04 1.27756148e-04 1.02511342e-04 1.13207907e-04 2.26445415e-04 1.00000000e-16
19800 1.21904051e-04 1.25575055e-04 1.08665132e-04 1.14306699e-04 2.30785853e-04 1.00000000e-16
19900 1.22892205e-04 1.27189277e-04 1.05613834e-04 1.14016225e-04 2.26971652e-04 1.06079698e-06
20000 1.22463372e-04 1.27816140e-04 1.01969828e-04 1.13115358e-04 2.26249560e-04 1.00000000e-16
20100 1.20856328e-04 1.23415898e-04 1.03740973e-04 1.08974734e-04 2.14541748e-04 3.40771981e-06
20200 1.22325280e-04 1.25238787e-04 1.03776935e-04 1.09412797e-04 2.17167525e-04 1.65806988e-06
20300 1.21408644e-04 1.24377184e-04 1.02350131e-04 1.08663593e-04 2.14912530e-04 2.41465491e-06
20400 1.19237387e-04 1.23235053e-04 1.01185688e-04 1.07597507e-04 2.12327103e-04 2.86791074e-06
20500 1.19789223e-04 1.22299370e-04 1.00512575e-04 1.06984361e-04 2.12340770e-04 1.62795225e-06
20600 1.17751857e-04 1.20694261e-04 1.00555608e-04 1.07085094e-04 2.11928284e-04 2.24190320e-06
20700 1.17586175e-04 1.20978156e-04 1.00686489e-04 1.06325535e-04 2.10563607e-04 2.08746244e-06
20800 1.16357630e-04 1.19550372e-04 9.78120447e-05 1.05351074e-04 2.09257554e-04 1.44459272e-06
20900 1.16845818e-04 1.20522820e-04 9.70373844e-05 1.05043400e-04 2.08447228e-04 1.63957121e-06
21000 1.17650571e-04 1.22168359e-04 9.85753261e-05 1.06071008e-04 2.11136483e-04 1.00553292e-06
21100 1.17845455e-04 1.22129152e-04 9.96669947e-05 1.05532540e-04 2.09664759e-04 1.40032131e-06
21200 1.16806927e-04 1.19395140e-04 1.00221113e-04 1.05935180e-04 2.10466205e-04 1.40415416e-06
21300 1.16654853e-04 1.20601619e-04 1.00721614e-04 1.05474102e-04 2.10496818e-04 4.51385763e-07
21400 1.15234177e-04 1.17639129e-04 1.00250363e-04 1.05503749e-04 2.10370664e-04 6.36833691e-07
21500 1.15066411e-04 1.17424161e-04 9.98863327e-05 1.06150441e-04 2.12414769e-04 1.00000000e-16
21600 1.14403955e-04 1.16856955e-04 9.73947695e-05 1.05828426e-04 2.10143825e-04 1.51302715e-06
21700 1.14583195e-04 1.18844019e-04 9.78063187e-05 1.07164410e-04 2.11526726e-04 2.80209463e-06
21800 1.14301704e-04 1.18680672e-04 9.75606841e-05 1.06782424e-04 2.10367805e-04 3.19704334e-06
21900 1.13550760e-04 1.18269935e-04 9.64636749e-05 1.07999782e-04 2.13536438e-04 2.46312612e-06
22000 1.14424774e-04 1.17711455e-04 9.69465002e-05 1.07616912e-04 2.11589069e-04 3.64475518e-06
22100 1.14128523e-04 1.16497012e-04 9.77734753e-05 1.07770532e-04 2.10640707e-04 4.90035790e-06
22200 1.14260174e-04 1.19116752e-04 1.00585800e-04 1.08624356e-04 2.12744144e-04 4.50456788e-06
22300 1.13478718e-04 1.17616651e-04 1.00222456e-04 1.07895996e-04 2.11122881e-04 4.66911064e-06
22400 1.11365427e-04 1.13737257e-04 9.83657512e-05 1.08253520e-04 2.10900308e-04 5.60673219e-06
22500 1.12424767e-04 1.14595506e-04 9.83330344e-05 1.08320052e-04 2.11746643e-04 4.89346015e-06
22600 1.14890090e-04 1.19035851e-04 9.81312843e-05 1.08213583e-04 2.10721402e-04 5.70576313e-06
22700 1.15202650e-04 1.18554558e-04 9.85282617e-05 1.06889599e-04 2.09459378e-04 4.31982046e-06
22800 1.16777957e-04 1.18924991e-04 9.96941056e-05 1.07042408e-04 2.09069785e-04 5.01503045e-06
22900 1.15448666e-04 1.19922839e-04 9.86215752e-05 1.06476648e-04 2.08059383e-04 4.89391380e-06
23000 1.16143807e-04 1.19693116e-04 9.97267900e-05 1.06963091e-04 2.10076096e-04 3.85008532e-06
23100 1.15095623e-04 1.19288148e-04 9.88486615e-05 1.06664030e-04 2.10340210e-04 2.98784978e-06
23200 1.16421612e-04 1.20292144e-04 9.88619932e-05 1.06295531e-04 2.08453334e-04 4.13772721e-06
23300 1.14967029e-04 1.17982241e-04 9.83515373e-05 1.07471233e-04 2.10619319e-04 4.32314608e-06
23400 1.16364197e-04 1.19843558e-04 1.00276052e-04 1.07636132e-04 2.11721928e-04 3.55033730e-06
23500 1.15721765e-04 1.19404685e-04 9.98634710e-05 1.07616248e-04 2.11697837e-04 3.53465931e-06
23600 1.15019354e-04 1.20286905e-04 9.96439844e-05 1.07107048e-04 2.11034598e-04 3.17949846e-06
23700 1.15187289e-04 1.19736334e-04 9.99032113e-05 1.08072822e-04 2.13041269e-04 3.10437526e-06
23800 1.15423070e-04 1.18509430e-04 9.82988558e-05 1.07753084e-04 2.12225661e-04 3.28050663e-06
23900 1.17397682e-04 1.20791501e-04 9.84403929e-05 1.07238380e-04 2.11992428e-04 2.48433156e-06
24000 1.14994942e-04 1.19341405e-04 9.52954917e-05 1.06759514e-04 2.11195571e-04 2.32345687e-06


==> Figures/Example1/d50/moments_vareps_y_valid_t_0.5000.dat <==
0 1.72774320e-03 1.86959081e-03 1.58589559e-03 1.76015780e-03 1.92112891e-03 1.59918670e-03
100 2.84092499e-05 5.18321429e-05 4.98635689e-06 2.02795857e-05 2.77239974e-05 1.28351740e-05
200 2.66765848e-05 3.78356153e-05 1.55175543e-05 2.19165072e-05 2.95946607e-05 1.42383537e-05
300 3.73534096e-05 6.76878232e-05 7.01899599e-06 2.50841353e-05 3.44110942e-05 1.57571763e-05
400 4.15473043e-05 6.97870090e-05 1.33075996e-05 3.17552218e-05 4.48334051e-05 1.86770385e-05
500 3.57648425e-05 6.45864227e-05 6.94326235e-06 2.84792966e-05 3.88792249e-05 1.80793684e-05
600 4.48673230e-05 7.48731481e-05 1.48614980e-05 3.69887195e-05 5.15728965e-05 2.24045425e-05
700 5.02060962e-05 7.94557383e-05 2.09564542e-05 3.78450322e-05 5.36083330e-05 2.20817314e-05
800 4.79559547e-05 8.17798251e-05 1.41320843e-05 3.76786782e-05 4.93021289e-05 2.60552275e-05
900 4.96541943e-05 7.17323365e-05 2.75760520e-05 3.71162831e-05 4.59206632e-05 2.83119029e-05
1000 5.46803949e-05 9.31248589e-05 1.62359309e-05 4.01415173e-05 5.85459580e-05 2.17370766e-05
1100 4.89527745e-05 7.06404983e-05 2.72650507e-05 4.77334839e-05 6.62446427e-05 2.92223252e-05
1200 5.78850984e-05 7.71124253e-05 3.86577716e-05 4.82094641e-05 6.52357801e-05 3.11831482e-05
1300 5.04789241e-05 7.21875534e-05 2.87702948e-05 5.42020789e-05 8.38781655e-05 2.45259923e-05
1400 7.13486281e-05 1.15147915e-04 2.75493416e-05 6.97497930e-05 1.16664846e-04 2.28347398e-05
1500 7.01340330e-05 1.00876636e-04 3.93914302e-05 4.67921252e-05 5.99116555e-05 3.36725950e-05
1600 6.13552937e-05 9.08560960e-05 3.18544913e-05 4.71421723e-05 6.42874327e-05 2.99969119e-05
1700 5.14144966e-05 7.64357183e-05 2.63932748e-05 5.21627064e-05 7.95117681e-05 2.48136447e-05
1800 6.06441563e-05 8.48051001e-05 3.64832125e-05 5.46357565e-05 8.20177924e-05 2.72537206e-05
1900 6.41701245e-05 1.10027571e-04 1.83126782e-05 6.53058432e-05 9.23000750e-05 3.83116115e-05
2000 7.79397273e-05 1.47294889e-04 8.58456544e-06 6.75048970e-05 1.20789303e-04 1.42204910e-05
2100 2.78322301e-05 4.68638872e-05 8.80057301e-06 1.88106640e-05 2.57120983e-05 1.19092297e-05
2200 2.92887303e-05 4.85729714e-05 1.00044892e-05 1.91883259e-05 2.50320529e-05 1.33445988e-05
2300 2.46965444e-05 3.94088256e-05 9.98426312e-06 1.78742645e-05 2.33357040e-05 1.24128251e-05
2400 2.96239527e-05 5.24263146e-05 6.82159075e-06 2.33333346e-05 3.40131593e-05 1.26535099e-05
2500 3.02267071e-05 4.67975074e-05 1.36559068e-05 2.05170323e-05 2.99548473e-05 1.10792173e-05
2600 3.20135540e-05 5.12917258e-05 1.27353823e-05 2.22437450e-05 2.75701510e-05 1.69173390e-05
2700 3.11031759e-05 5.05699529e-05 1.16363989e-05 2.40743055e-05 3.13365791e-05 1.68120318e-05
2800 3.02598145e-05 4.83823481e-05 1.21372809e-05 1.97130253e-05 2.40866266e-05 1.53394239e-05
2900 3.17339668e-05 6.35817431e-05 1.00000000e-16 2.16814828e-05 3.25906589e-05 1.07723068e-05
3000 2.84687240e-05 4.89968739e-05 7.94057421e-06 2.15132296e-05 2.89221571e-05 1.41043021e-05
3100 3.19671331e-05 6.38774849e-05 5.67812312e-08 2.16991376e-05 3.61810446e-05 7.21723062e-06
3200 3.61974407e-05 5.63144210e-05 1.60804605e-05 2.29419679e-05 3.21254412e-05 1.37584946e-05
3300 2.89436774e-05 5.20977434e-05 5.78961151e-06 2.17215783e-05 3.06921445e-05 1.27510120e-05
3400 3.88232555e-05 6.69283468e-05 1.07181643e-05 2.60910563e-05 3.61844080e-05 1.59977047e-05
3500 3.09159304e-05 5.30290451e-05 8.80281581e-06 3.04680999e-05 5.19266387e-05 9.00956109e-06
3600 2.76701378e-05 4.09910426e-05 1.43492330e-05 1.87417471e-05 2.24477298e-05 1.50357645e-05
3700 3.27652189e-05 5.64119532e-05 9.11848468e-06 2.41185198e-05 3.58502014e-05 1.23868382e-05
3800 2.73216767e-05 4.21806020e-05 1.24627513e-05 2.31665883e-05 3.04418491e-05 1.58913275e-05
3900 3.14920658e-05 5.74409134e-05 5.54321815e-06 2.88029112e-05 4.10545947e-05 1.65512277e-05
4000 3.88353590e-05 6.52174556e-05 1.24532625e-05 2.50564692e-05 3.31179800e-05 1.69949584e-05
4100 2.30514689e-05 4.04028094e-05 5.70012844e-06 1.77078449e-05 2.50393903e-05 1.03762996e-05
4200 2.42033450e-05 3.95495084e-05 8.85718164e-06 1.57695096e-05 2.11422986e-05 1.03967207e-05
4300 2.62500484e-05 4.36776562e-05 8.82244055e-06 1.57605036e-05 2.20770281e-05 9.44397914e-06
4400 2.37159687e-05 4.32930083e-05 4.13892915e-06 1.71135703e-05 2.51847339e-05 9.04240662e-06
4500 3.09639589e-05 5.62215524e-05 5.70636553e-06 2.14429861e-05 3.38322046e-05 9.05376753e-06
4600 2.56991764e-05 4.29368475e-05 8.46150532e-06 1.74495825e-05 2.51322623e-05 9.76690274e-06
4700 2.37234691e-05 4.28842418e-05 4.56269641e-06 1.57216965e-05 2.22792954e-05 9.16409756e-06
4800 2.10912312e-05 3.20384940e-05 1.01439683e-05 1.41302701e-05 1.73933302e-05 1.08672100e-05
4900 2.75916871e-05 5.06679696e-05 4.51540456e-06 1.79863924e-05 2.50301254e-05 1.09426594e-05
5000 2.42976212e-05 3.87079007e-05 9.88734160e-06 1.56173678e-05 2.07708022e-05 1.04639334e-05
5100 2.66570352e-05 4.61630685e-05 7.15100199e-06 1.74645282e-05 2.39325990e-05 1.09964574e-05
5200 2.35066418e-05 3.83626739e-05 8.65060972e-06 1.66444208e-05 2.22210528e-05 1.10677888e-05
5300 2.16391062e-05 3.23942344e-05 1.08839780e-05 1.39719720e-05 1.76693777e-05 1.02745663e-05
5400 2.96931134e-05 4.99082414e-05 9.47798549e-06 1.96906258e-05 2.64296586e-05 1.29515929e-05
5500 2.57411943e-05 4.71751050e-05 4.30728353e-06 1.89261368e-05 2.79745002e-05 9.87777340e-06
5600 3.01603975e-05 5.13165756e-05 9.00421954e-06 1.83639516e-05 2.48518172e-05 1.18760860e-05
5700 2.32275831e-05 3.91462727e-05 7.30889350e-06 1.47114483e-05 1.93941215e-05 1.00287752e-05
5800 3.28060033e-05 5.25967022e-05 1.30153044e-05 1.87420208e-05 2.78228184e-05 9.66122320e-06
5900 2.47551702e-05 4.24002985e-05 7.11004193e-06 1.72591100e-05 2.50074176e-05 9.51080239e-06
6000 2.81959856e-05 4.94529052e-05 6.93906593e-06 1.86197250e-05 2.80341478e-05 9.20530208e-06
6100 2.43005637e-05 4.47649749e-05 3.83615243e-06 1.54010030e-05 2.20340257e-05 8.76798037e-06
6200 2.39944686e-05 4.26502389e-05 5.33869825e-06 1.47857665e-05 2.12205655e-05 8.35096755e-06
6300 2.35808149e-05 4.36169900e-05 3.54463984e-06 1.57266686e-05 2.39190650e-05 7.53427226e-06
6400 2.37947335e-05 4.25141939e-05 5.07527312e-06 1.43144714e-05 2.08796825e-05 7.74926037e-06
6500 2.25075272e-05 3.86824544e-05 6.33260007e-06 1.49336598e-05 2.16853684e-05 8.18195133e-06
6600 2.65286498e-05 4.67348257e-05 6.32247389e-06 1.57916348e-05 2.10281531e-05 1.05551166e-05
6700 2.45782459e-05 4.07146115e-05 8.44188039e-06 1.53015450e-05 2.15160271e-05 9.08706283e-06
6800 2.27701613e-05 4.00102949e-05 5.53002763e-06 1.36527678e-05 1.88940390e-05 8.41149671e-06
6900 2.50581948e-05 4.51988866e-05 4.91750293e-06 1.54122148e-05 2.18777396e-05 8.94668998e-06
7000 2.80887811e-05 5.00270102e-05 6.15055194e-06 1.66220454e-05 2.33132455e-05 9.93084528e-06
7100 2.49264565e-05 4.53539320e-05 4.49898103e-06 1.43191665e-05 2.16444996e-05 6.99383345e-06
7200 2.36708679e-05 4.19570000e-05 5.38473571e-06 1.48549602e-05 2.03024043e-05 9.40751611e-06
7300 2.35218181e-05 4.13183904e-05 5.72524577e-06 1.48900955e-05 2.10593676e-05 8.72082331e-06
7400 2.19652485e-05 3.78552231e-05 6.07527384e-06 1.46068644e-05 1.96107368e-05 9.60299212e-06
7500 2.35586739e-05 3.96191305e-05 7.49821734e-06 1.40291913e-05 1.94284134e-05 8.62996930e-06
7600 2.26843787e-05 4.01205168e-05 5.24824048e-06 1.39457056e-05 1.98797579e-05 8.01165339e-06
7700 2.70125076e-05 4.87020047e-05 5.32301046e-06 1.63096185e-05 2.41058189e-05 8.51341809e-06
7800 2.49418383e-05 4.54986421e-05 4.38503441e-06 1.54210934e-05 2.22305919e-05 8.61159484e-06
7900 2.13668827e-05 3.68098366e-05 5.92392888e-06 1.46414905e-05 2.01196493e-05 9.16333179e-06
8000 2.28007668e-05 4.15672505e-05 4.03428308e-06 1.52213352e-05 2.22389337e-05 8.20373666e-06
8100 2.28135420e-05 4.09322339e-05 4.69485017e-06 1.48493610e-05 2.10238485e-05 8.67487354e-06
8200 2.30071012e-05 4.13633247e-05 4.65087770e-06 1.43764255e-05 2.12949703e-05 7.45788071e-06
8300 2.29958581e-05 4.32586963e-05 2.73301996e-06 1.41952662e-05 2.14408552e-05 6.94967729e-06
8400 2.38675639e-05 4.51942288e-05 2.54089898e-06 1.44466327e-05 2.23495588e-05 6.54370659e-06
8500 2.18291689e-05 3.89994065e-05 4.65893128e-06 1.41362567e-05 2.09491707e-05 7.32334271e-06
8600 2.23620938e-05 4.04341900e-05 4.28999750e-06 1.39738832e-05 1.95490502e-05 8.39871623e-06
8700 2.38292561e-05 4.51953400e-05 2.46317226e-06 1.46101545e-05 2.19810838e-05 7.23922527e-06
8800 2.11326012e-05 3.72555461e-05 5.00965621e-06 1.40523370e-05 1.93720936e-05 8.73258038e-06
8900 2.24802257e-05 3.85803808e-05 6.38007070e-06 1.38299515e-05 1.96295608e-05 8.03034225e-06
9000 2.29481148e-05 3.94264511e-05 6.46977857e-06 1.43956972e-05 2.06085284e-05 8.18286612e-06
9100 2.37109806e-05 4.00290089e-05 7.39295233e-06 1.32748427e-05 1.80453158e-05 8.50436961e-06
9200 2.33498973e-05 4.27876009e-05 3.91219365e-06 1.45524271e-05 2.04628349e-05 8.64201929e-06
9300 2.31086849e-05 4.09344508e-05 5.28291891e-06 1.45958909e-05 2.05562411e-05 8.63554073e-06
9400 2.17494851e-05 3.84855047e-05 5.01346544e-06 1.37649688e-05 1.92902692e-05 8.23966851e-06
9500 2.39821112e-05 4.34734026e-05 4.49081976e-06 1.46867527e-05 2.12172472e-05 8.15625821e-06
9600 2.39114991e-05 4.30769769e-05 4.74602143e-06 1.43729490e-05 2.05265567e-05 8.21934123e-06
9700 2.51215828e-05 4.78577712e-05 2.38539442e-06 1.54700561e-05 2.42783313e-05 6.66178096e-06
9800 2.53537517e-05 4.74136013e-05 3.29390200e-06 1.56232530e-05 2.31639523e-05 8.08255368e-06
9900 2.18109397e-05 4.00674536e-05 3.55442578e-06 1.37818475e-05 1.97086472e-05 7.85504782e-06
10000 2.26026092e-05 4.16575590e-05 3.54765931e-06 1.43177794e-05 2.06591827e-05 7.97637607e-06


==> Figures/Example1/d50/moments_vareps_y_valid_t_0.9844.dat <==
0 1.75825726e+01 1.86080773e+01 1.65570678e+01 1.75825726e+01 1.86080773e+01 1.65570678e+01
100 1.54736148e-01 1.66851653e-01 1.42620643e-01 1.47488412e-01 1.62281413e-01 1.32695411e-01
200 5.24920449e-02 6.05963337e-02 4.43877560e-02 4.95386932e-02 5.67102994e-02 4.23670870e-02
300 2.55718876e-02 3.86353174e-02 1.25084577e-02 2.15520369e-02 2.67148595e-02 1.63892143e-02
400 1.28784209e-02 1.56745155e-02 1.00823264e-02 1.12976745e-02 1.46926430e-02 7.90270597e-03
500 1.04625004e-02 1.31562520e-02 7.76874882e-03 9.19779087e-03 1.26723026e-02 5.72327915e-03
600 1.02935515e-02 1.62593560e-02 4.32774700e-03 8.77683111e-03 1.30335302e-02 4.52013203e-03
700 5.92671926e-03 7.84842107e-03 4.00501745e-03 9.11291204e-03 1.54692432e-02 2.75658091e-03
800 6.10568526e-03 9.73329091e-03 2.47807961e-03 7.08180077e-03 1.26319940e-02 1.53160754e-03
900 6.28614130e-03 1.05163351e-02 2.05594746e-03 4.98379846e-03 6.79320749e-03 3.17438943e-03
1000 6.40881528e-03 1.11038143e-02 1.71381627e-03 5.14085675e-03 6.87171334e-03 3.41000015e-03
1100 3.04995176e-03 3.71307288e-03 2.38683064e-03 4.21783680e-03 6.01101584e-03 2.42465776e-03
1200 3.22935744e-03 4.87735588e-03 1.58135901e-03 4.94025460e-03 8.99681998e-03 8.83689226e-04
1300 4.31632040e-03 6.80159477e-03 1.83104603e-03 3.86062097e-03 5.44502470e-03 2.27621724e-03
1400 2.72189673e-03 3.74611658e-03 1.69767688e-03 2.71145873e-03 3.83718205e-03 1.58573540e-03
1500 5.09117764e-03 9.84366350e-03 3.38691775e-04 4.89430170e-03 7.62597876e-03 2.16262465e-03
1600 3.19601474e-03 4.22954695e-03 2.16248254e-03 4.27632589e-03 6.74275626e-03 1.80989552e-03
1700 3.98188609e-03 8.37086125e-03 1.00000000e-16 3.83860073e-03 6.83060179e-03 8.46599673e-04
1800 3.52811419e-03 5.66605262e-03 1.39017576e-03 3.06775363e-03 3.84239140e-03 2.29311585e-03
1900 3.28528426e-03 5.03666295e-03 1.53390557e-03 6.71162454e-03 1.27426917e-02 6.80557351e-04
2000 3.91921516e-03 6.97437163e-03 8.64058698e-04 8.73367978e-03 2.29646052e-02 1.00000000e-16
2100 4.75769633e-04 8.17534429e-04 1.34004836e-04 2.14951854e-03 5.91051815e-03 1.00000000e-16
2200 4.28099444e-04 7.32215025e-04 1.23983864e-04 1.59492831e-03 4.30196804e-03 1.00000000e-16
2300 3.95879055e-04 6.34253443e-04 1.57504667e-04 1.32888467e-03 3.51768634e-03 1.00000000e-16
2400 4.10302414e-04 6.61798360e-04 1.58806468e-04 1.18057540e-03 2.98708040e-03 1.00000000e-16
2500 3.73820693e-04 6.29731666e-04 1.17909720e-04 1.01084513e-03 2.61041982e-03 1.00000000e-16
2600 3.70337476e-04 5.46762882e-04 1.93912071e-04 8.42111616e-04 2.05644225e-03 1.00000000e-16
2700 3.37627616e-04 5.33258022e-04 1.41997210e-04 7.47077941e-04 1.80291731e-03 1.00000000e-16
2800 3.13410844e-04 4.84173717e-04 1.42647971e-04 6.39167121e-04 1.44005031e-03 1.00000000e-16
2900 3.17075926e-04 4.57738778e-04 1.76413073e-04 6.20647038e-04 1.31280682e-03 1.00000000e-16
3000 3.22586850e-04 4.37286001e-04 2.07887699e-04 5.68373413e-04 1.19030054e-03 1.00000000e-16
3100 3.64674925e-04 4.93097968e-04 2.36251881e-04 5.26347193e-04 1.02479433e-03 2.79000595e-05
3200 2.94517438e-04 4.13276567e-04 1.75758308e-04 4.39258483e-04 8.49767289e-04 2.87496773e-05
3300 3.17670574e-04 4.18119028e-04 2.17222120e-04 4.39927675e-04 8.25488568e-04 5.43667808e-05
3400 2.92805888e-04 3.67640556e-04 2.17971220e-04 4.25196614e-04 7.23590949e-04 1.26802279e-04
3500 3.25912036e-04 4.53137767e-04 1.98686305e-04 4.45586345e-04 7.51016455e-04 1.40156235e-04
3600 3.32955919e-04 4.42520344e-04 2.23391493e-04 3.90952124e-04 6.54686603e-04 1.27217645e-04
3700 3.82883351e-04 4.86163679e-04 2.79603022e-04 4.21488092e-04 6.16163125e-04 2.26813058e-04
3800 3.20290963e-04 4.43051817e-04 1.97530109e-04 3.32386635e-04 5.13277079e-04 1.51496190e-04
3900 4.22806188e-04 5.70099990e-04 2.75512386e-04 4.39896822e-04 5.56107245e-04 3.23686398e-04
4000 5.39092798e-04 7.26424269e-04 3.51761328e-04 4.96188164e-04 6.85310666e-04 3.07065662e-04
4100 1.37543102e-04 1.85855179e-04 8.92310247e-05 1.73261760e-04 3.02891110e-04 4.36324107e-05
4200 1.36291139e-04 1.91747199e-04 8.08350787e-05 1.74827517e-04 2.98435598e-04 5.12194368e-05
4300 1.27498026e-04 1.61542352e-04 9.34537006e-05 1.61613809e-04 2.74060791e-04 4.91668273e-05
4400 1.46598877e-04 1.90338361e-04 1.02859394e-04 1.82961013e-04 2.89552647e-04 7.63693787e-05
4500 1.38835733e-04 1.85926336e-04 9.17451291e-05 1.77195514e-04 2.94525255e-04 5.98657731e-05
4600 1.26067699e-04 1.62947935e-04 8.91874625e-05 1.58669803e-04 2.60844817e-04 5.64947896e-05
4700 1.33336148e-04 1.72298540e-04 9.43737570e-05 1.56302993e-04 2.44876605e-04 6.77293815e-05
4800 1.34230618e-04 1.62577104e-04 1.05884133e-04 1.60100198e-04 2.35272351e-04 8.49280438e-05
4900 1.28232988e-04 1.56198919e-04 1.00267058e-04 1.56262788e-04 2.32909635e-04 7.96159407e-05
5000 1.46637463e-04 2.04182247e-04 8.90926795e-05 1.67650087e-04 2.33472920e-04 1.01827254e-04
5100 1.37736713e-04 1.82314432e-04 9.31589939e-05 1.49670067e-04 2.11712171e-04 8.76279632e-05
5200 1.30176141e-04 1.54290237e-04 1.06062045e-04 1.50545189e-04 2.11699334e-04 8.93910439e-05
5300 1.64321811e-04 2.07071524e-04 1.21572099e-04 1.69712299e-04 2.14497840e-04 1.24926758e-04
5400 1.34526855e-04 1.70262009e-04 9.87916999e-05 1.65265222e-04 2.25540287e-04 1.04990156e-04
5500 1.83714139e-04 2.31519008e-04 1.35909270e-04 1.85517802e-04 2.47559028e-04 1.23476576e-04
5600 1.60881387e-04 1.98213259e-04 1.23549514e-04 1.61465194e-04 2.17297611e-04 1.05632778e-04
5700 2.07751352e-04 3.09585978e-04 1.05916726e-04 1.97543320e-04 2.70226210e-04 1.24860430e-04
5800 1.94947935e-04 2.45771969e-04 1.44123901e-04 2.03546055e-04 2.78874127e-04 1.28217983e-04
5900 1.72674357e-04 2.22530909e-04 1.22817805e-04 1.82395344e-04 2.32140747e-04 1.32649941e-04
6000 1.81434733e-04 2.06049730e-04 1.56819735e-04 1.78406418e-04 2.04409433e-04 1.52403403e-04
6100 1.84474091e-04 2.30135450e-04 1.38812731e-04 1.98514991e-04 2.49572884e-04 1.47457097e-04
6200 2.02477172e-04 2.56237878e-04 1.48716466e-04 2.00317998e-04 2.49999673e-04 1.50636323e-04
6300 1.97118332e-04 2.67151581e-04 1.27085082e-04 1.91983237e-04 2.47578449e-04 1.36388025e-04
6400 2.27369121e-04 3.30632972e-04 1.24105270e-04 2.26154382e-04 2.84592210e-04 1.67716555e-04
6500 2.22651329e-04 2.91575181e-04 1.53727476e-04 2.03922827e-04 2.78717157e-04 1.29128498e-04
6600 2.27518223e-04 2.96733635e-04 1.58302810e-04 2.17892033e-04 2.97389687e-04 1.38394379e-04
6700 2.61177091e-04 3.17548417e-04 2.04805765e-04 2.29117394e-04 3.05446366e-04 1.52788422e-04
6800 2.21258446e-04 2.74864649e-04 1.67652242e-04 2.17978060e-04 3.09017334e-04 1.26938786e-04
6900 2.00367080e-04 2.50304884e-04 1.50429276e-04 2.02705027e-04 2.42831872e-04 1.62578182e-04
7000 1.94433921e-04 2.27038480e-04 1.61829361e-04 2.25529874e-04 2.84122726e-04 1.66937021e-04
7100 2.88762200e-04 4.04813427e-04 1.72710974e-04 2.72871749e-04 3.67254019e-04 1.78489479e-04
7200 2.53490270e-04 3.26058848e-04 1.80921691e-04 2.17578406e-04 2.74633615e-04 1.60523197e-04
7300 2.16523444e-04 2.84226467e-04 1.48820422e-04 1.87936384e-04 2.33843700e-04 1.42029069e-04
7400 2.37295222e-04 2.93828866e-04 1.80761579e-04 2.12185945e-04 2.63828979e-04 1.60542911e-04
7500 2.12713334e-04 2.68367841e-04 1.57058826e-04 1.99538225e-04 2.55560251e-04 1.43516199e-04
7600 2.21362032e-04 2.69377250e-04 1.73346814e-04 2.12599305e-04 2.89371514e-04 1.35827096e-04
7700 2.46563033e-04 3.14801511e-04 1.78324555e-04 2.79226794e-04 4.16532897e-04 1.41920691e-04
7800 2.37193257e-04 3.20171363e-04 1.54215151e-04 2.69823114e-04 3.91320160e-04 1.48326067e-04
7900 2.80719118e-04 4.02433443e-04 1.59004793e-04 2.48084687e-04 3.49341469e-04 1.46827905e-04
8000 2.00270914e-04 2.44441750e-04 1.56100078e-04 2.02889385e-04 2.39183246e-04 1.66595525e-04
8100 5.90975142e-05 6.88091766e-05 4.93858517e-05 6.34708031e-05 7.91200805e-05 4.78215256e-05
8200 6.40065879e-05 8.81375406e-05 3.98756351e-05 6.18860566e-05 8.11462549e-05 4.26258582e-05
8300 5.81402925e-05 6.35509091e-05 5.27296758e-05 5.93372912e-05 6.69364399e-05 5.17381424e-05
8400 6.08393722e-05 7.18526199e-05 4.98261246e-05 6.17989972e-05 7.37497429e-05 4.98482515e-05
8500 5.82717144e-05 6.92513014e-05 4.72921275e-05 6.02784439e-05 7.08475837e-05 4.97093042e-05
8600 6.00002986e-05 7.19031917e-05 4.80974055e-05 6.41513605e-05 7.84601172e-05 4.98426037e-05
8700 6.20350263e-05 7.44755847e-05 4.95944680e-05 6.63938179e-05 7.81854577e-05 5.46021781e-05
8800 7.44040281e-05 1.10983817e-04 3.78242387e-05 7.31843549e-05 1.09885944e-04 3.64827663e-05
8900 6.02388351e-05 7.33327113e-05 4.71449588e-05 6.20019655e-05 7.55616147e-05 4.84423163e-05
9000 6.36013938e-05 8.36361224e-05 4.35666651e-05 7.16456587e-05 1.05606665e-04 3.76846525e-05
9100 6.87484822e-05 8.40518218e-05 5.34451426e-05 6.56220502e-05 7.93977268e-05 5.18463735e-05
9200 6.66433065e-05 8.08819056e-05 5.24047074e-05 6.77738455e-05 8.08218280e-05 5.47258630e-05
9300 6.66848853e-05 8.32362889e-05 5.01334817e-05 6.61147951e-05 7.97410913e-05 5.24884989e-05
9400 5.95110345e-05 6.67320063e-05 5.22900627e-05 6.21919382e-05 7.06371520e-05 5.37467244e-05
9500 7.09918317e-05 8.87512576e-05 5.32324057e-05 6.59817873e-05 7.36867621e-05 5.82768126e-05
9600 7.40783522e-05 9.79930356e-05 5.01636688e-05 7.09288499e-05 9.31191156e-05 4.87385842e-05
9700 7.39727941e-05 9.32361643e-05 5.47094238e-05 7.07741725e-05 9.22983401e-05 4.92500049e-05
9800 6.96069736e-05 7.86290718e-05 6.05848754e-05 6.96297746e-05 7.89460828e-05 6.03134664e-05
9900 9.15505145e-05 1.27040598e-04 5.60604309e-05 8.31708428e-05 1.10775752e-04 5.55659342e-05
10000 8.42079382e-05 1.02789482e-04 6.56263939e-05 7.98803365e-05 1.00965712e-04 5.87949609e-05
10100 7.85030119e-05 9.98897615e-05 5.71162623e-05 7.51097767e-05 9.10917434e-05 5.91278099e-05
10200 8.55542843e-05 1.08684397e-04 6.24241714e-05 8.12059119e-05 1.02419579e-04 5.99922446e-05
10300 7.55890691e-05 9.39416850e-05 5.72364532e-05 6.87965698e-05 7.89547786e-05 5.86383609e-05
10400 8.16238880e-05 1.04246138e-04 5.90016383e-05 8.27901429e-05 1.01472060e-04 6.41082263e-05
10500 7.25426362e-05 8.64405939e-05 5.86446785e-05 7.24746962e-05 8.56404966e-05 5.93088959e-05
10600 6.56621804e-05 8.09658656e-05 5.03584951e-05 6.44810887e-05 7.66752959e-05 5.22868815e-05
10700 7.87339115e-05 9.97667904e-05 5.77010327e-05 7.92081039e-05 9.79879464e-05 6.04282613e-05
10800 8.21720510e-05 1.12171493e-04 5.21726095e-05 8.49889908e-05 1.06404615e-04 6.35733663e-05
10900 7.70099159e-05 9.37290461e-05 6.02907857e-05 7.33566812e-05 8.89830772e-05 5.77302853e-05
11000 7.03777318e-05 8.28371080e-05 5.79183555e-05 7.24396574e-05 8.76307998e-05 5.72485150e-05
11100 6.49559566e-05 7.53522040e-05 5.45597093e-05 6.92978338e-05 8.61067295e-05 5.24889380e-05
11200 6.81876332e-05 8.09968583e-05 5.53784082e-05 6.36875378e-05 7.60833941e-05 5.12916816e-05
11300 6.83757451e-05 7.83091460e-05 5.84423442e-05 6.76569642e-05 8.32475242e-05 5.20664041e-05
11400 7.29710737e-05 1.02083334e-04 4.38588131e-05 7.94872867e-05 1.06355177e-04 5.26193966e-05
11500 6.79261673e-05 9.22243957e-05 4.36279389e-05 6.98212702e-05 8.72261883e-05 5.24163521e-05
11600 8.53512662e-05 1.14364209e-04 5.63383233e-05 7.78394406e-05 1.00455626e-04 5.52232548e-05
11700 8.81320644e-05 1.30975678e-04 4.52884511e-05 9.23878320e-05 1.38397770e-04 4.63778945e-05
11800 7.28536746e-05 8.47294709e-05 6.09778784e-05 6.66059357e-05 7.58038848e-05 5.74079866e-05
11900 8.60507291e-05 1.17848958e-04 5.42524997e-05 8.92213226e-05 1.37735510e-04 4.07071348e-05
12000 8.32457248e-05 1.05018460e-04 6.14729897e-05 8.24134837e-05 1.12097886e-04 5.27290815e-05
12100 2.92000872e-05 3.75525259e-05 2.08476484e-05 3.00094211e-05 4.01843580e-05 1.98344841e-05
12200 2.80018821e-05 3.31223343e-05 2.28814299e-05 2.90385451e-05 3.53011766e-05 2.27759136e-05
12300 3.02033281e-05 3.80367488e-05 2.23699073e-05 3.11375350e-05 3.87550937e-05 2.35199763e-05
12400 2.84753050e-05 3.25080377e-05 2.44425724e-05 3.00437903e-05 3.56305570e-05 2.44570236e-05
12500 2.86011493e-05 3.33412610e-05 2.38610376e-05 2.85678190e-05 3.34834671e-05 2.36521709e-05
12600 2.81522907e-05 3.33180273e-05 2.29865542e-05 2.91808070e-05 3.61031123e-05 2.22585016e-05
12700 3.21522257e-05 3.71881170e-05 2.71163343e-05 3.36303421e-05 4.15597494e-05 2.57009348e-05
12800 3.28263821e-05 4.08916847e-05 2.47610795e-05 3.47692921e-05 4.63169645e-05 2.32216198e-05
12900 2.88504385e-05 3.43497165e-05 2.33511605e-05 2.98147341e-05 3.58894481e-05 2.37400201e-05
13000 2.91064243e-05 3.43054900e-05 2.39073587e-05 2.99177593e-05 3.50584172e-05 2.47771014e-05
13100 3.34741408e-05 4.21178729e-05 2.48304087e-05 3.38336327e-05 4.07242417e-05 2.69430237e-05
13200 2.92891635e-05 3.82743159e-05 2.03040110e-05 3.11896936e-05 3.97121992e-05 2.26671880e-05
13300 2.90639629e-05 3.39256485e-05 2.42022774e-05 2.85821878e-05 3.22308840e-05 2.49334915e-05
13400 2.99311345e-05 3.75004906e-05 2.23617784e-05 3.04384448e-05 3.84938071e-05 2.23830826e-05
13500 3.02654829e-05 3.73474054e-05 2.31835605e-05 3.01845785e-05 3.65509052e-05 2.38182517e-05
13600 3.08979665e-05 3.70337591e-05 2.47621738e-05 3.13781062e-05 3.82490208e-05 2.45071915e-05
13700 3.12310416e-05 3.84727012e-05 2.39893820e-05 3.22124190e-05 4.10885914e-05 2.33362465e-05
13800 2.84541853e-05 3.27489444e-05 2.41594262e-05 2.89568878e-05 3.41346950e-05 2.37790805e-05
13900 2.97261884e-05 3.58714818e-05 2.35808950e-05 3.14740633e-05 3.71653072e-05 2.57828195e-05
14000 3.13187245e-05 3.70131482e-05 2.56243009e-05 3.12056114e-05 3.55686058e-05 2.68426170e-05
14100 3.52634317e-05 4.71329594e-05 2.33939040e-05 3.58212834e-05 4.63850244e-05 2.52575424e-05
14200 3.58243911e-05 4.29773302e-05 2.86714520e-05 3.38469559e-05 3.94427299e-05 2.82511819e-05
14300 3.21229394e-05 3.98189606e-05 2.44269182e-05 3.27429270e-05 4.11059374e-05 2.43799166e-05
14400 2.89867492e-05 3.31518850e-05 2.48216134e-05 2.98726040e-05 3.44356787e-05 2.53095292e-05
14500 3.52764275e-05 4.05497110e-05 3.00031439e-05 3.63861691e-05 4.15297102e-05 3.12426280e-05
14600 3.44870350e-05 4.33181120e-05 2.56559580e-05 3.19859371e-05 3.90352011e-05 2.49366732e-05
14700 3.16207826e-05 3.85994837e-05 2.46420816e-05 3.25659035e-05 4.02472805e-05 2.48845265e-05
14800 3.16347194e-05 3.89027310e-05 2.43667077e-05 3.21472338e-05 4.08555328e-05 2.34389348e-05
14900 3.42248335e-05 4.30220574e-05 2.54276096e-05 3.42824429e-05 4.34067001e-05 2.51581857e-05
15000 2.89845741e-05 3.56330139e-05 2.23361342e-05 3.06864697e-05 4.04064692e-05 2.09664701e-05
15100 3.07844410e-05 3.80451074e-05 2.35237746e-05 3.09926605e-05 3.88605256e-05 2.31247954e-05
15200 3.20156647e-05 4.10195547e-05 2.30117746e-05 3.18858440e-05 4.08327804e-05 2.29389075e-05
15300 3.11447868e-05 3.95870966e-05 2.27024769e-05 3.14064602e-05 4.21259682e-05 2.06869522e-05
15400 3.09618226e-05 4.03005122e-05 2.16231330e-05 3.22734322e-05 4.33067281e-05 2.12401364e-05
15500 3.06092739e-05 4.27376427e-05 1.84809051e-05 2.99662208e-05 4.23580592e-05 1.75743824e-05
15600 3.25720399e-05 4.26338341e-05 2.25102456e-05 3.15208083e-05 4.17932951e-05 2.12483214e-05
15700 3.18418181e-05 3.80121494e-05 2.56714867e-05 3.37225883e-05 3.98962334e-05 2.75489433e-05
15800 3.55679900e-05 5.09067360e-05 2.02292441e-05 3.62442113e-05 5.36857718e-05 1.88026508e-05
15900 3.36740977e-05 4.39507662e-05 2.33974293e-05 3.39556835e-05 4.34970835e-05 2.44142834e-05
16000 2.87744302e-05 3.51813747e-05 2.23674857e-05 3.12355734e-05 3.98040948e-05 2.26670521e-05
16100 1.64181794e-05 1.96444967e-05 1.31918622e-05 1.72222336e-05 2.08354034e-05 1.36090638e-05
16200 1.72758855e-05 2.23064519e-05 1.22453191e-05 1.69108902e-05 2.19372114e-05 1.18845690e-05
16300 1.81524666e-05 2.36551735e-05 1.26497597e-05 1.80408184e-05 2.26513606e-05 1.34302762e-05
16400 1.66835548e-05 2.06726920e-05 1.26944176e-05 1.80003877e-05 2.27352741e-05 1.32655013e-05
16500 1.86527666e-05 2.71622333e-05 1.01432999e-05 1.98981315e-05 2.90112030e-05 1.07850600e-05
16600 1.65314221e-05 2.17358617e-05 1.13269825e-05 1.78719442e-05 2.37558538e-05 1.19880347e-05
16700 1.70308412e-05 2.19879522e-05 1.20737302e-05 1.80360652e-05 2.33482727e-05 1.27238577e-05
16800 1.70635379e-05 2.18010173e-05 1.23260584e-05 1.78176718e-05 2.22839245e-05 1.33514190e-05
16900 1.84693068e-05 2.50246866e-05 1.19139270e-05 1.93355818e-05 2.47459828e-05 1.39251808e-05
17000 1.69189683e-05 2.04688830e-05 1.33690536e-05 1.82054797e-05 2.16510457e-05 1.47599137e-05
17100 1.65925007e-05 2.06167989e-05 1.25682026e-05 1.71761042e-05 2.09528203e-05 1.33993881e-05
17200 1.79171539e-05 2.41455699e-05 1.16887378e-05 1.89191236e-05 2.50672944e-05 1.27709528e-05
17300 1.61556056e-05 2.01557400e-05 1.21554712e-05 1.67766758e-05 2.14055919e-05 1.21477597e-05
17400 1.60750050e-05 2.11648968e-05 1.09851132e-05 1.73139442e-05 2.26747672e-05 1.19531213e-05
17500 1.73983132e-05 2.14884858e-05 1.33081407e-05 1.83600647e-05 2.25373522e-05 1.41827771e-05
17600 1.54348483e-05 1.80851056e-05 1.27845910e-05 1.58010915e-05 1.89431926e-05 1.26589904e-05
17700 1.67193012e-05 2.39507347e-05 9.48786777e-06 1.77718983e-05 2.60485079e-05 9.49528866e-06
17800 1.63154862e-05 2.16151589e-05 1.10158136e-05 1.72906579e-05 2.29158044e-05 1.16655114e-05
17900 1.79403223e-05 2.21255452e-05 1.37550995e-05 1.88586819e-05 2.24418664e-05 1.52754974e-05
18000 1.67606092e-05 2.04242296e-05 1.30969888e-05 1.83340248e-05 2.26707591e-05 1.39972904e-05
18100 1.77060764e-05 2.25796286e-05 1.28325242e-05 1.79297381e-05 2.31103651e-05 1.27491110e-05
18200 1.78398371e-05 2.29836926e-05 1.26959816e-05 1.86038932e-05 2.42933098e-05 1.29144766e-05
18300 1.61199141e-05 2.10877684e-05 1.11520598e-05 1.67764999e-05 2.16509278e-05 1.19020719e-05
18400 1.73931976e-05 2.25539231e-05 1.22324721e-05 1.92606197e-05 2.45445694e-05 1.39766700e-05
18500 1.60025415e-05 2.11992391e-05 1.08058438e-05 1.75307830e-05 2.26985663e-05 1.23629996e-05
18600 1.60595769e-05 2.15044688e-05 1.06146850e-05 1.66411591e-05 2.21976306e-05 1.10846875e-05
18700 1.60991965e-05 1.93249370e-05 1.28734559e-05 1.66320899e-05 2.04796779e-05 1.27845018e-05
18800 1.56835564e-05 1.96768823e-05 1.16902304e-05 1.66625442e-05 2.06050284e-05 1.27200600e-05
18900 1.59864484e-05 1.97238882e-05 1.22490086e-05 1.64132884e-05 1.98214417e-05 1.30051350e-05
19000 1.80375411e-05 2.41083094e-05 1.19667729e-05 1.87250088e-05 2.54390158e-05 1.20110018e-05
19100 1.70877693e-05 2.26458580e-05 1.15296806e-05 1.68170306e-05 2.20098795e-05 1.16241818e-05
19200 1.60725046e-05 1.89709003e-05 1.31741089e-05 1.62956252e-05 1.90330289e-05 1.35582215e-05
19300 1.75129209e-05 2.17850377e-05 1.32408042e-05 1.85802739e-05 2.31666269e-05 1.39939209e-05
19400 1.71492751e-05 2.44831363e-05 9.81541390e-06 1.77730039e-05 2.49584189e-05 1.05875888e-05
19500 1.64465554e-05 1.91692453e-05 1.37238655e-05 1.67837771e-05 1.93020993e-05 1.42654549e-05
19600 1.65440492e-05 1.98070029e-05 1.32810956e-05 1.72105417e-05 2.00750591e-05 1.43460243e-05
19700 1.63415926e-05 2.09033864e-05 1.17797988e-05 1.67910185e-05 2.12974583e-05 1.22845787e-05
19800 1.61172974e-05 1.97883013e-05 1.24462935e-05 1.66270352e-05 2.00921124e-05 1.31619579e-05
19900 1.69856245e-05 2.12826966e-05 1.26885523e-05 1.77238534e-05 2.23704709e-05 1.30772359e-05
20000 1.79629624e-05 2.33157303e-05 1.26101945e-05 1.78781685e-05 2.28898323e-05 1.28665046e-05
20100 1.18084894e-05 1.43680600e-05 9.24891879e-06 1.23799671e-05 1.49266052e-05 9.83332904e-06
20200 1.18084997e-05 1.47220067e-05 8.89499268e-06 1.26141103e-05 1.58922821e-05 9.33593858e-06
20300 1.21591557e-05 1.51276960e-05 9.19061547e-06 1.27407763e-05 1.58278235e-05 9.65372907e-06
20400 1.23889740e-05 1.63866395e-05 8.39130859e-06 1.30601259e-05 1.74376234e-05 8.68262841e-06
20500 1.17493377e-05 1.42594848e-05 9.23919054e-06 1.19748835e-05 1.46986548e-05 9.25111230e-06
20600 1.21818194e-05 1.51242236e-05 9.23941524e-06 1.27592155e-05 1.62932488e-05 9.22518222e-06
20700 1.19487357e-05 1.53407170e-05 8.55675433e-06 1.28711501e-05 1.71345505e-05 8.60774967e-06
20800 1.16769265e-05 1.48696681e-05 8.48418495e-06 1.22091496e-05 1.60079333e-05 8.41036579e-06
20900 1.19893542e-05 1.56663562e-05 8.31235207e-06 1.25209833e-05 1.68827071e-05 8.15925946e-06
21000 1.24659017e-05 1.69836890e-05 7.94811444e-06 1.31846623e-05 1.80406347e-05 8.32868986e-06
21100 1.18734265e-05 1.61571240e-05 7.58972896e-06 1.29023138e-05 1.76095335e-05 8.19509405e-06
21200 1.17239138e-05 1.43121271e-05 9.13570055e-06 1.24319778e-05 1.56614361e-05 9.20251955e-06
21300 1.23514909e-05 1.62982569e-05 8.40472501e-06 1.30038295e-05 1.70953652e-05 8.91229373e-06
21400 1.16953880e-05 1.41003397e-05 9.29043627e-06 1.26270682e-05 1.52292731e-05 1.00248633e-05
21500 1.11606172e-05 1.35183672e-05 8.80286721e-06 1.21322246e-05 1.47582577e-05 9.50619147e-06
21600 1.19385300e-05 1.43915302e-05 9.48552985e-06 1.26734817e-05 1.57366379e-05 9.61032550e-06
21700 1.18721232e-05 1.61329477e-05 7.61129867e-06 1.24973570e-05 1.69404826e-05 8.05423135e-06
21800 1.22542184e-05 1.66331860e-05 7.87525079e-06 1.31257219e-05 1.78522113e-05 8.39923257e-06
21900 1.21275253e-05 1.68467002e-05 7.40835042e-06 1.28159578e-05 1.80967691e-05 7.53514645e-06
22000 1.24375240e-05 1.57242052e-05 9.15084292e-06 1.30157367e-05 1.68590904e-05 9.17238309e-06
22100 1.16615762e-05 1.40300653e-05 9.29308707e-06 1.24043821e-05 1.54915775e-05 9.31718662e-06
22200 1.20802604e-05 1.69368383e-05 7.22368253e-06 1.30638083e-05 1.81498026e-05 7.97781400e-06
22300 1.18972709e-05 1.60352037e-05 7.75933814e-06 1.25362201e-05 1.65613371e-05 8.51110313e-06
22400 1.16457323e-05 1.40175624e-05 9.27390222e-06 1.23154399e-05 1.49855810e-05 9.64529881e-06
22500 1.11288019e-05 1.32995413e-05 8.95806250e-06 1.24232492e-05 1.49241298e-05 9.92236872e-06
22600 1.20676435e-05 1.62134042e-05 7.92188292e-06 1.29415521e-05 1.72601366e-05 8.62296756e-06
22700 1.19263878e-05 1.52782964e-05 8.57447926e-06 1.26054143e-05 1.62960486e-05 8.91478002e-06
22800 1.14586817e-05 1.36057161e-05 9.31164740e-06 1.21698909e-05 1.47229130e-05 9.61686889e-06
22900 1.24153947e-05 1.68895684e-05 7.94122096e-06 1.29937777e-05 1.76503870e-05 8.33716841e-06
23000 1.25303836e-05 1.60796920e-05 8.98107521e-06 1.32139604e-05 1.75860101e-05 8.84191065e-06
23100 1.20295409e-05 1.62220659e-05 7.83701590e-06 1.28503393e-05 1.74544855e-05 8.24619313e-06
23200 1.22708274e-05 1.61413599e-05 8.40029493e-06 1.32593701e-05 1.72215648e-05 9.29717542e-06
23300 1.18729366e-05 1.48881480e-05 8.85772509e-06 1.26158618e-05 1.60553846e-05 9.17633897e-06
23400 1.17963903e-05 1.52757512e-05 8.31702937e-06 1.22480335e-05 1.60170424e-05 8.47902466e-06
23500 1.20875757e-05 1.57704959e-05 8.40465546e-06 1.26974415e-05 1.69012575e-05 8.49362555e-06
23600 1.24761365e-05 1.77436876e-05 7.20858527e-06 1.33158699e-05 1.93354179e-05 7.29632194e-06
23700 1.20149440e-05 1.65639890e-05 7.46589896e-06 1.31152490e-05 1.82345395e-05 7.99595851e-06
23800 1.17403710e-05 1.48267313e-05 8.65401062e-06 1.27607868e-05 1.61599203e-05 9.36165340e-06
23900 1.21761839e-05 1.55700023e-05 8.78236551e-06 1.24681306e-05 1.60376072e-05 8.89865405e-06
24000 1.25520163e-05 1.68984792e-05 8.20555342e-06 1.30697998e-05 1.76215451e-05 8.51805445e-06


==> Figures/Example1/d50/moments_vareps_z_valid_t_0.5000.dat <==
0 8.27356055e-04 9.22289088e-04 7.32423022e-04 4.99547872e-04 5.95448338e-04 4.03647407e-04
100 4.84115339e-04 5.84232201e-04 3.83998478e-04 7.81312045e-05 1.44464785e-04 1.17976240e-05
200 5.71417247e-04 7.62450957e-04 3.80383537e-04 6.79980914e-05 1.12063280e-04 2.39329028e-05
300 6.64772978e-04 7.68308547e-04 5.61237409e-04 7.15843802e-05 1.12196098e-04 3.09726626e-05
400 6.33761450e-04 7.77490524e-04 4.90032375e-04 7.25327296e-05 1.16393948e-04 2.86715111e-05
500 6.30431046e-04 8.10389900e-04 4.50472192e-04 7.05514132e-05 1.13575991e-04 2.75268350e-05
600 6.46648771e-04 7.78268293e-04 5.15029250e-04 6.51161856e-05 9.98181164e-05 3.04142547e-05
700 6.16098507e-04 7.66683294e-04 4.65513720e-04 6.43166179e-05 1.00104079e-04 2.85291565e-05
800 6.65329304e-04 7.98518048e-04 5.32140559e-04 5.95943369e-05 9.60833491e-05 2.31053247e-05
900 7.52191088e-04 8.80326619e-04 6.24055558e-04 6.93110789e-05 1.11046150e-04 2.75760080e-05
1000 7.65663123e-04 9.78244165e-04 5.53082082e-04 7.03753816e-05 1.25583936e-04 1.51668269e-05
1100 6.79385997e-04 8.07806014e-04 5.50965979e-04 7.49130655e-05 1.25941300e-04 2.38848306e-05
1200 7.94850319e-04 1.07594193e-03 5.13758708e-04 8.63076533e-05 1.40041051e-04 3.25742556e-05
1300 7.22896040e-04 8.84830133e-04 5.60961946e-04 6.86009613e-05 1.07787575e-04 2.94143474e-05
1400 6.87189121e-04 8.87896025e-04 4.86482217e-04 9.50812057e-05 1.77695438e-04 1.24669735e-05
1500 8.77349399e-04 1.08803969e-03 6.66659109e-04 7.10727349e-05 1.16917637e-04 2.52278325e-05
1600 7.47077700e-04 9.43915664e-04 5.50239735e-04 1.06006401e-04 2.06746329e-04 5.26647229e-06
1700 7.38907364e-04 8.88000050e-04 5.89814678e-04 1.24159406e-04 2.46092276e-04 2.22653524e-06
1800 7.05205183e-04 7.86135848e-04 6.24274519e-04 1.03798815e-04 1.84807594e-04 2.27900364e-05
1900 8.52715096e-04 1.00056845e-03 7.04861741e-04 1.71343316e-04 4.42913135e-04 1.00000000e-16
2000 7.44344629e-04 9.06342682e-04 5.82346576e-04 4.77373071e-04 1.31136269e-03 1.00000000e-16
2100 4.13853757e-04 4.97376003e-04 3.30331511e-04 7.02544867e-05 1.10626807e-04 2.98821661e-05
2200 3.42813930e-04 4.47675807e-04 2.37952053e-04 6.43261148e-05 9.98017413e-05 2.88504883e-05
2300 3.87454996e-04 4.72388363e-04 3.02521630e-04 7.05792305e-05 1.08316776e-04 3.28416852e-05
2400 3.64614658e-04 4.37739234e-04 2.91490081e-04 5.99212104e-05 1.01852062e-04 1.79903585e-05
2500 4.03357815e-04 5.14731464e-04 2.91984167e-04 7.09105574e-05 1.14616077e-04 2.72050381e-05
2600 3.38336157e-04 4.64777888e-04 2.11894427e-04 6.55308839e-05 1.06949653e-04 2.41121146e-05
2700 3.54018057e-04 4.63818894e-04 2.44217219e-04 5.96849899e-05 9.82949314e-05 2.10750484e-05
2800 3.41263515e-04 4.18445418e-04 2.64081612e-04 6.93266218e-05 1.09753516e-04 2.88997276e-05
2900 3.64161782e-04 4.30996461e-04 2.97327102e-04 7.01528090e-05 1.14116821e-04 2.61887970e-05
3000 4.23400389e-04 5.34743834e-04 3.12056945e-04 6.52003964e-05 1.06843933e-04 2.35568594e-05
3100 3.56075147e-04 4.11714524e-04 3.00435771e-04 6.19055629e-05 9.60762456e-05 2.77348801e-05
3200 3.55426213e-04 4.30149153e-04 2.80703274e-04 7.06420431e-05 1.06173452e-04 3.51106337e-05
3300 3.22984366e-04 4.03345667e-04 2.42623064e-04 6.35167291e-05 1.00021673e-04 2.70117847e-05
3400 3.60169068e-04 4.48143545e-04 2.72194592e-04 6.76951495e-05 1.16742476e-04 1.86478228e-05
3500 3.90499338e-04 5.10883361e-04 2.70115316e-04 6.08515478e-05 1.00650061e-04 2.10530342e-05
3600 3.93120844e-04 5.19722240e-04 2.66519448e-04 7.15446718e-05 1.31942672e-04 1.11466721e-05
3700 3.48381093e-04 4.12929525e-04 2.83832661e-04 6.92726233e-05 1.12696751e-04 2.58484953e-05
3800 3.14459186e-04 3.89949918e-04 2.38968454e-04 6.73604700e-05 1.02746043e-04 3.19748969e-05
3900 2.93743754e-04 3.81762156e-04 2.05725353e-04 6.57604322e-05 1.01641656e-04 2.98792085e-05
4000 3.24531519e-04 4.43457609e-04 2.05605430e-04 6.69359144e-05 1.04826913e-04 2.90449156e-05
4100 2.87391622e-04 3.36432226e-04 2.38351019e-04 6.61073605e-05 1.07099451e-04 2.51152701e-05
4200 3.02165272e-04 3.48113988e-04 2.56216556e-04 6.48584704e-05 1.00967959e-04 2.87489824e-05
4300 2.93307491e-04 3.33523622e-04 2.53091360e-04 6.09164212e-05 9.74024526e-05 2.44303897e-05
4400 2.93106932e-04 3.27287628e-04 2.58926236e-04 6.13096910e-05 9.94679321e-05 2.31514499e-05
4500 2.56066761e-04 3.12944614e-04 1.99188908e-04 6.07923535e-05 1.01388367e-04 2.01963402e-05
4600 2.60358860e-04 2.96471477e-04 2.24246242e-04 6.42648538e-05 1.05794141e-04 2.27355665e-05
4700 2.72509450e-04 3.25832719e-04 2.19186181e-04 6.13994254e-05 9.66754598e-05 2.61233911e-05
4800 2.63245504e-04 3.14327492e-04 2.12163516e-04 6.12045525e-05 1.00065964e-04 2.23431408e-05
4900 2.81611439e-04 3.58995883e-04 2.04226994e-04 5.99324836e-05 9.30668947e-05 2.67980725e-05
5000 2.81035720e-04 3.36907920e-04 2.25163520e-04 6.36070663e-05 9.92225678e-05 2.79915648e-05
5100 2.89103901e-04 3.76184914e-04 2.02022888e-04 6.24260720e-05 1.02505643e-04 2.23465014e-05
5200 2.79304160e-04 3.42259677e-04 2.16348642e-04 6.67514809e-05 1.15582325e-04 1.79206370e-05
5300 2.37778657e-04 2.74723686e-04 2.00833629e-04 6.44760865e-05 1.08769794e-04 2.01823785e-05
5400 3.41815801e-04 3.95607283e-04 2.88024319e-04 6.13326780e-05 9.73301889e-05 2.53351671e-05
5500 2.75053862e-04 3.34190190e-04 2.15917535e-04 6.28602511e-05 1.05937553e-04 1.97829487e-05
5600 3.09047363e-04 3.84842201e-04 2.33252526e-04 6.42208077e-05 1.02448504e-04 2.59931118e-05
5700 2.89507248e-04 3.64306868e-04 2.14707628e-04 6.27086800e-05 9.24163028e-05 3.30010572e-05
5800 2.74619479e-04 3.38032842e-04 2.11206116e-04 6.62810000e-05 1.08461421e-04 2.41005791e-05
5900 2.77387115e-04 3.79580512e-04 1.75193718e-04 6.14544195e-05 9.56188162e-05 2.72900228e-05
6000 2.66712504e-04 3.45639359e-04 1.87785649e-04 6.54029089e-05 1.05269703e-04 2.55361145e-05
6100 2.68922519e-04 3.18003507e-04 2.19841531e-04 6.28889386e-05 1.02118428e-04 2.36594492e-05
6200 2.59481365e-04 3.02246844e-04 2.16715885e-04 6.16268646e-05 9.83382571e-05 2.49154721e-05
6300 2.56907209e-04 3.23896787e-04 1.89917632e-04 6.16471249e-05 9.87429267e-05 2.45513230e-05
6400 2.70558866e-04 3.26312458e-04 2.14805274e-04 6.07011993e-05 9.97405372e-05 2.16618613e-05
6500 2.62108416e-04 3.11946293e-04 2.12270539e-04 6.06749030e-05 9.63252947e-05 2.50245114e-05
6600 2.81421267e-04 3.33809044e-04 2.29033490e-04 6.29795140e-05 9.91645384e-05 2.67944897e-05
6700 2.53785898e-04 3.04144149e-04 2.03427647e-04 6.13965110e-05 1.02885217e-04 1.99078050e-05
6800 2.38558913e-04 2.91064921e-04 1.86052905e-04 5.96102782e-05 9.66272294e-05 2.25933270e-05
6900 2.60239512e-04 3.02515128e-04 2.17963897e-04 6.21969359e-05 9.78507789e-05 2.65430928e-05
7000 2.71049337e-04 3.33575025e-04 2.08523649e-04 6.40784023e-05 1.02664485e-04 2.54923197e-05
7100 2.58290094e-04 3.20479955e-04 1.96100233e-04 6.12972772e-05 9.84441281e-05 2.41504263e-05
7200 2.38914353e-04 2.72826092e-04 2.05002613e-04 6.26302548e-05 1.01383119e-04 2.38773909e-05
7300 2.50513662e-04 2.96236927e-04 2.04790398e-04 5.91024713e-05 9.32419295e-05 2.49630131e-05
7400 2.69032479e-04 3.23860575e-04 2.14204384e-04 6.35325050e-05 1.06361291e-04 2.07037188e-05
7500 2.53494988e-04 2.86731083e-04 2.20258893e-04 5.96426284e-05 9.38975098e-05 2.53877470e-05
7600 2.71449256e-04 3.18609560e-04 2.24288951e-04 6.20669452e-05 9.98996794e-05 2.42342111e-05
7700 2.64078377e-04 3.15838652e-04 2.12318103e-04 6.61179314e-05 1.03236652e-04 2.89992103e-05
7800 2.71493068e-04 3.19328041e-04 2.23658096e-04 6.10450901e-05 9.93592045e-05 2.27309758e-05
7900 2.53706926e-04 3.01870678e-04 2.05543174e-04 6.30180559e-05 1.05178208e-04 2.08579033e-05
8000 2.54981231e-04 3.01428658e-04 2.08533805e-04 5.99915582e-05 9.52315861e-05 2.47515302e-05
8100 2.47662174e-04 2.91691387e-04 2.03632960e-04 6.08310340e-05 9.92203714e-05 2.24416965e-05
8200 2.43804169e-04 2.83230686e-04 2.04377652e-04 6.28436357e-05 1.03350288e-04 2.23369838e-05
8300 2.43229773e-04 2.80648386e-04 2.05811159e-04 6.10843266e-05 1.00663873e-04 2.15047805e-05
8400 2.46688996e-04 2.90898345e-04 2.02479646e-04 5.98248076e-05 9.79524756e-05 2.16971397e-05
8500 2.44898538e-04 2.95034396e-04 1.94762680e-04 6.30841701e-05 1.05714485e-04 2.04538549e-05
8600 2.47930891e-04 2.86487793e-04 2.09373989e-04 6.03839948e-05 9.51661218e-05 2.56018678e-05
8700 2.43512010e-04 2.83980631e-04 2.03043389e-04 6.17548345e-05 9.90940130e-05 2.44156560e-05
8800 2.42664658e-04 2.84624407e-04 2.00704909e-04 6.18115655e-05 9.87306567e-05 2.48924744e-05
8900 2.49204399e-04 2.94558566e-04 2.03850232e-04 6.18165923e-05 9.89382495e-05 2.46949350e-05
9000 2.45761282e-04 3.00173748e-04 1.91348816e-04 6.04716628e-05 9.63028540e-05 2.46404716e-05
9100 2.43802187e-04 2.93827777e-04 1.93776596e-04 6.32615638e-05 1.03890309e-04 2.26328186e-05
9200 2.45869232e-04 2.90661737e-04 2.01076728e-04 6.19652732e-05 1.03300451e-04 2.06300956e-05
9300 2.53078711e-04 2.97776782e-04 2.08380640e-04 5.96186572e-05 9.47817798e-05 2.44555346e-05
9400 2.50951055e-04 2.87209565e-04 2.14692545e-04 6.12306363e-05 1.00122922e-04 2.23383509e-05
9500 2.51998549e-04 2.94039971e-04 2.09957126e-04 6.05361296e-05 9.54169552e-05 2.56553040e-05
9600 2.50856753e-04 2.93446221e-04 2.08267285e-04 6.17093758e-05 1.00512410e-04 2.29063418e-05
9700 2.53145451e-04 3.00101508e-04 2.06189393e-04 6.21606192e-05 9.78080151e-05 2.65132233e-05
9800 2.51296647e-04 2.90913984e-04 2.11679310e-04 6.35903416e-05 1.00635369e-04 2.65453138e-05
9900 2.44361848e-04 2.81661892e-04 2.07061803e-04 6.02652401e-05 9.53062806e-05 2.52241995e-05
10000 2.52267819e-04 2.93362854e-04 2.11172784e-04 6.09501381e-05 1.01253441e-04 2.06468356e-05


==> Figures/Example1/d50/moments_vareps_z_valid_t_0.9844.dat <==
0 2.09147861e+01 2.14573000e+01 2.03722723e+01 2.09147861e+01 2.14573000e+01 2.03722723e+01
100 2.03519609e+00 2.14938910e+00 1.92100308e+00 9.07879442e-02 1.07115473e-01 7.44604154e-02
200 9.69019830e-01 1.02599777e+00 9.12041894e-01 4.88849863e-02 5.57159184e-02 4.20540543e-02
300 4.62058786e-01 5.36776983e-01 3.87340589e-01 5.19196296e-02 7.60882460e-02 2.77510133e-02
400 2.16723742e-01 2.37898954e-01 1.95548529e-01 3.15640951e-02 4.06251301e-02 2.25030600e-02
500 1.47115579e-01 1.73559183e-01 1.20671974e-01 2.84422383e-02 3.58163327e-02 2.10681438e-02
600 1.23277979e-01 1.52665702e-01 9.38902549e-02 2.20618268e-02 2.60218688e-02 1.81017848e-02
700 8.34632270e-02 9.71761445e-02 6.97503095e-02 1.86394165e-02 2.14099287e-02 1.58689044e-02
800 6.42208360e-02 7.45506565e-02 5.38910155e-02 1.74033421e-02 2.03083233e-02 1.44983609e-02
900 6.39671788e-02 9.56412140e-02 3.22931435e-02 1.62949635e-02 2.00465210e-02 1.25434059e-02
1000 5.23356054e-02 6.42470047e-02 4.04242061e-02 1.33676744e-02 1.56189568e-02 1.11163920e-02
1100 3.95602029e-02 4.54891810e-02 3.36312248e-02 1.38918640e-02 1.64898501e-02 1.12938779e-02
1200 4.52961907e-02 5.83985326e-02 3.21938488e-02 1.26704278e-02 1.50384089e-02 1.03024468e-02
1300 4.08941742e-02 5.61456654e-02 2.56426830e-02 1.24743246e-02 1.48711755e-02 1.00774738e-02
1400 3.90367048e-02 4.70953794e-02 3.09780301e-02 1.14248788e-02 1.34476891e-02 9.40206851e-03
1500 3.32918286e-02 4.29366850e-02 2.36469723e-02 1.16969933e-02 1.41530970e-02 9.24088955e-03
1600 3.52348303e-02 4.14274147e-02 2.90422460e-02 1.13662349e-02 1.43616923e-02 8.37077750e-03
1700 3.33943164e-02 4.30975150e-02 2.36911178e-02 1.13215976e-02 1.30929982e-02 9.55019708e-03
1800 3.51839779e-02 4.64982961e-02 2.38696597e-02 9.72933350e-03 1.09673143e-02 8.49135272e-03
1900 3.01754098e-02 4.00478206e-02 2.03029991e-02 1.18961663e-02 1.37374581e-02 1.00548744e-02
2000 2.81993581e-02 3.37871368e-02 2.26115794e-02 2.48303619e-01 7.64241983e-01 1.00000000e-16
2100 8.58863671e-03 9.46946896e-03 7.70780447e-03 7.95524443e-02 2.34442005e-01 1.00000000e-16
2200 7.20387995e-03 8.74457438e-03 5.66318552e-03 4.44408419e-02 1.27598698e-01 1.00000000e-16
2300 7.41681517e-03 9.14207557e-03 5.69155477e-03 3.31495358e-02 9.48893848e-02 1.00000000e-16
2400 7.04659023e-03 8.62267926e-03 5.47050121e-03 2.54482721e-02 7.16340811e-02 1.00000000e-16
2500 7.86149362e-03 9.58907819e-03 6.13390905e-03 2.15684501e-02 5.94725362e-02 1.00000000e-16
2600 6.85749371e-03 8.29118700e-03 5.42380041e-03 1.82086079e-02 4.90799797e-02 1.00000000e-16
2700 7.58228349e-03 9.43091964e-03 5.73364733e-03 1.52145184e-02 3.89637785e-02 1.00000000e-16
2800 8.02620430e-03 8.88999147e-03 7.16241714e-03 1.34475328e-02 3.39246857e-02 1.00000000e-16
2900 9.70777716e-03 1.19901205e-02 7.42543384e-03 1.22471982e-02 3.11792961e-02 1.00000000e-16
3000 8.96554580e-03 1.09523302e-02 6.97876136e-03 1.07973669e-02 2.66606251e-02 1.00000000e-16
3100 8.31533526e-03 1.00228534e-02 6.60781709e-03 1.00754362e-02 2.46295313e-02 1.00000000e-16
3200 9.55642848e-03 1.19487666e-02 7.16409032e-03 1.00875540e-02 2.36104199e-02 1.00000000e-16
3300 9.34303389e-03 1.08975753e-02 7.78849251e-03 9.18189371e-03 2.13088197e-02 1.00000000e-16
3400 9.26310355e-03 1.10549465e-02 7.47126055e-03 8.23050458e-03 1.84108210e-02 1.00000000e-16
3500 1.01364852e-02 1.20043919e-02 8.26857849e-03 7.73378843e-03 1.69661472e-02 1.00000000e-16
3600 9.39976065e-03 1.18650605e-02 6.93446086e-03 7.62009977e-03 1.57784084e-02 1.00000000e-16
3700 9.64547698e-03 1.15939193e-02 7.69703468e-03 8.01379466e-03 1.75760018e-02 1.00000000e-16
3800 1.13286413e-02 1.35067757e-02 9.15050696e-03 7.02271445e-03 1.41875689e-02 1.00000000e-16
3900 1.14680538e-02 1.37605880e-02 9.17551954e-03 6.49126433e-03 1.33460731e-02 1.00000000e-16
4000 1.25978145e-02 1.64320911e-02 8.76353799e-03 6.48503404e-03 1.31588812e-02 1.00000000e-16
4100 4.52593812e-03 5.15721444e-03 3.89466180e-03 3.90330360e-03 9.47598220e-03 1.00000000e-16
4200 4.52940848e-03 5.88603831e-03 3.17277865e-03 3.49714393e-03 8.57252766e-03 1.00000000e-16
4300 4.41356928e-03 5.14549666e-03 3.68164190e-03 3.74594659e-03 9.07737497e-03 1.00000000e-16
4400 4.63490793e-03 5.86354957e-03 3.40626630e-03 3.78048022e-03 8.61633764e-03 1.00000000e-16
4500 4.74996977e-03 5.65804996e-03 3.84188957e-03 3.62163221e-03 8.44141595e-03 1.00000000e-16
4600 4.64989985e-03 5.64658299e-03 3.65321672e-03 3.51247522e-03 8.12083626e-03 1.00000000e-16
4700 4.55621989e-03 5.50096704e-03 3.61147273e-03 3.53726902e-03 8.01966941e-03 1.00000000e-16
4800 4.57093394e-03 5.31180628e-03 3.83006161e-03 3.29021722e-03 7.60157034e-03 1.00000000e-16
4900 4.55990378e-03 5.56181092e-03 3.55799664e-03 3.45884961e-03 7.96515127e-03 1.00000000e-16
5000 4.96583935e-03 6.08397334e-03 3.84770536e-03 3.35163668e-03 7.43658284e-03 1.00000000e-16
5100 5.66553567e-03 6.22415486e-03 5.10691648e-03 3.01512693e-03 6.58148746e-03 1.00000000e-16
5200 5.74436234e-03 7.24708690e-03 4.24163779e-03 3.14808270e-03 7.10830815e-03 1.00000000e-16
5300 5.30521192e-03 6.58920992e-03 4.02121392e-03 3.14811362e-03 6.55206794e-03 1.00000000e-16
5400 5.23866063e-03 6.53330226e-03 3.94401901e-03 2.86282671e-03 6.31898472e-03 1.00000000e-16
5500 5.87201184e-03 6.85793316e-03 4.88609051e-03 2.69171520e-03 5.84319215e-03 1.00000000e-16
5600 6.03636829e-03 7.61142405e-03 4.46131253e-03 3.02143898e-03 6.14846812e-03 1.00000000e-16
5700 6.46803118e-03 8.08459306e-03 4.85146931e-03 2.84105818e-03 6.36970573e-03 1.00000000e-16
5800 5.35520273e-03 6.59012430e-03 4.12028116e-03 2.75542247e-03 5.72237090e-03 1.00000000e-16
5900 6.69389591e-03 8.31253638e-03 5.07525543e-03 2.75353120e-03 5.79093941e-03 1.00000000e-16
6000 6.90773744e-03 8.66979834e-03 5.14567654e-03 2.72040872e-03 5.68697280e-03 1.00000000e-16
6100 5.72269033e-03 6.59543491e-03 4.84994574e-03 2.57457716e-03 5.37546819e-03 1.00000000e-16
6200 6.17114962e-03 7.16010490e-03 5.18219434e-03 2.56077135e-03 5.10712774e-03 1.44149552e-05
6300 5.12345606e-03 5.97199726e-03 4.27491485e-03 2.61435533e-03 5.20313577e-03 2.55748895e-05
6400 5.97206096e-03 6.97886383e-03 4.96525809e-03 2.53882449e-03 4.86492921e-03 2.12719770e-04
6500 6.74501318e-03 8.20495172e-03 5.28507463e-03 2.66511173e-03 5.76625665e-03 1.00000000e-16
6600 7.84811531e-03 9.63804979e-03 6.05818083e-03 2.60515590e-03 4.94576765e-03 2.64544149e-04
6700 7.24450862e-03 9.83043530e-03 4.65858194e-03 2.90194878e-03 6.09374061e-03 1.00000000e-16
6800 6.02918747e-03 6.86332626e-03 5.19504867e-03 2.53803263e-03 4.83946190e-03 2.36603364e-04
6900 5.71817514e-03 6.93274916e-03 4.50360111e-03 2.60326798e-03 5.14031799e-03 6.62179792e-05
7000 7.02594272e-03 8.75237803e-03 5.29950741e-03 2.50824334e-03 4.79634316e-03 2.20143514e-04
7100 7.19305091e-03 8.46663313e-03 5.91946868e-03 2.43384399e-03 4.46520688e-03 4.02481102e-04
7200 6.79151360e-03 8.00373590e-03 5.57929130e-03 2.74192902e-03 5.48711770e-03 1.00000000e-16
7300 6.45039259e-03 7.51279607e-03 5.38798910e-03 2.31955427e-03 4.39172498e-03 2.47383558e-04
7400 6.95261243e-03 7.99315008e-03 5.91207478e-03 2.56181586e-03 4.49457534e-03 6.29056385e-04
7500 6.65314137e-03 7.92695777e-03 5.37932497e-03 2.41981369e-03 4.51694946e-03 3.22677931e-04
7600 6.45642495e-03 8.11639738e-03 4.79645251e-03 2.38424495e-03 4.29256574e-03 4.75924162e-04
7700 6.55798246e-03 7.35715322e-03 5.75881170e-03 2.29425207e-03 4.35558444e-03 2.32919694e-04
7800 6.34832452e-03 7.68228118e-03 5.01436786e-03 2.04428592e-03 3.46354307e-03 6.25028765e-04
7900 5.57511426e-03 6.40943415e-03 4.74079436e-03 2.68230741e-03 5.18079425e-03 1.83820563e-04
8000 6.59063114e-03 7.64073262e-03 5.54052966e-03 2.13142090e-03 3.74050861e-03 5.22333198e-04
8100 2.83758319e-03 3.30534404e-03 2.36982234e-03 1.07946639e-03 2.38195047e-03 1.00000000e-16
8200 2.57267298e-03 3.09713765e-03 2.04820831e-03 1.13083487e-03 2.49945870e-03 1.00000000e-16
8300 2.63166237e-03 3.14762845e-03 2.11569629e-03 1.06906145e-03 2.20146658e-03 1.00000000e-16
8400 2.65532681e-03 3.04837969e-03 2.26227393e-03 1.07234144e-03 2.31604908e-03 1.00000000e-16
8500 2.58458353e-03 3.22572989e-03 1.94343718e-03 1.09211992e-03 2.39361544e-03 1.00000000e-16
8600 2.47921139e-03 2.98273292e-03 1.97568986e-03 1.16448961e-03 2.72152809e-03 1.00000000e-16
8700 2.49220387e-03 2.88519201e-03 2.09921572e-03 1.10203419e-03 2.28209443e-03 1.00000000e-16
8800 2.42058248e-03 2.86982370e-03 1.97134126e-03 9.40781910e-04 2.03497273e-03 1.00000000e-16
8900 2.68171941e-03 3.20842038e-03 2.15501844e-03 1.09814111e-03 2.49117433e-03 1.00000000e-16
9000 2.97007484e-03 3.36229407e-03 2.57785561e-03 1.01430260e-03 2.21542002e-03 1.00000000e-16
9100 2.64720125e-03 3.12899540e-03 2.16540710e-03 1.06754896e-03 2.36552984e-03 1.00000000e-16
9200 2.83175987e-03 3.46632604e-03 2.19719371e-03 9.68442333e-04 1.98732108e-03 1.00000000e-16
9300 2.46094770e-03 3.10230323e-03 1.81959217e-03 9.58733750e-04 2.00324636e-03 1.00000000e-16
9400 2.82905302e-03 3.53707619e-03 2.12102985e-03 9.58437909e-04 2.16125316e-03 1.00000000e-16
9500 2.64739145e-03 3.22719564e-03 2.06758726e-03 1.29885476e-03 2.96413308e-03 1.00000000e-16
9600 2.53893182e-03 3.02456104e-03 2.05330260e-03 9.71846498e-04 2.01594804e-03 1.00000000e-16
9700 2.43762281e-03 2.84101161e-03 2.03423401e-03 1.00832364e-03 2.06774246e-03 1.00000000e-16
9800 2.73694121e-03 3.24041765e-03 2.23346478e-03 9.15639216e-04 1.94520559e-03 1.00000000e-16
9900 2.95165288e-03 3.55368874e-03 2.34961703e-03 1.24989274e-03 2.82846623e-03 1.00000000e-16
10000 2.58604570e-03 2.99703413e-03 2.17505727e-03 1.04049911e-03 2.27110509e-03 1.00000000e-16
10100 2.71805143e-03 3.22474456e-03 2.21135830e-03 8.81249958e-04 1.91457664e-03 1.00000000e-16
10200 2.71425816e-03 3.39523259e-03 2.03328374e-03 9.23454514e-04 1.91710829e-03 1.00000000e-16
10300 2.55408168e-03 2.78703634e-03 2.32112703e-03 1.19896308e-03 2.70368410e-03 1.00000000e-16
10400 2.66977786e-03 3.27364694e-03 2.06590878e-03 1.02266223e-03 2.08367358e-03 1.00000000e-16
10500 2.69468564e-03 3.22327963e-03 2.16609165e-03 1.23430872e-03 3.09605713e-03 1.00000000e-16
10600 2.86009514e-03 3.31651386e-03 2.40367643e-03 1.05152114e-03 2.19752504e-03 1.00000000e-16
10700 2.69844756e-03 3.47903621e-03 1.91785890e-03 1.02569370e-03 2.17380727e-03 1.00000000e-16
10800 2.64649428e-03 3.13562116e-03 2.15736741e-03 1.02355678e-03 2.04772156e-03 1.00000000e-16
10900 3.35515644e-03 3.92383317e-03 2.78647971e-03 8.68631146e-04 1.76672306e-03 1.00000000e-16
11000 2.88738156e-03 3.63717019e-03 2.13759292e-03 1.12481775e-03 2.60594949e-03 1.00000000e-16
11100 2.64475024e-03 3.30021939e-03 1.98928109e-03 9.91699871e-04 2.09393108e-03 1.00000000e-16
11200 3.08314401e-03 3.80938578e-03 2.35690224e-03 1.07584113e-03 2.27985633e-03 1.00000000e-16
11300 2.55714315e-03 3.00666757e-03 2.10761873e-03 8.77313974e-04 1.75181505e-03 2.81290029e-06
11400 3.03215773e-03 3.70463344e-03 2.35968203e-03 1.32627424e-03 3.45165258e-03 1.00000000e-16
11500 2.78497669e-03 3.36431890e-03 2.20563447e-03 8.59746226e-04 1.79651698e-03 1.00000000e-16
11600 2.85794672e-03 3.24581328e-03 2.47008016e-03 9.26909578e-04 1.93760683e-03 1.00000000e-16
11700 2.99105264e-03 3.70063997e-03 2.28146530e-03 9.16759970e-04 1.93305994e-03 1.00000000e-16
11800 2.58633796e-03 3.16925429e-03 2.00342163e-03 9.68467424e-04 2.00944249e-03 1.00000000e-16
11900 3.22563457e-03 3.90578863e-03 2.54548052e-03 9.33921180e-04 1.93678641e-03 1.00000000e-16
12000 3.33401938e-03 4.13790737e-03 2.53013139e-03 9.29111053e-04 1.78720749e-03 7.10146211e-05
12100 1.79363282e-03 2.18500888e-03 1.40225676e-03 5.82560302e-04 1.29183708e-03 1.00000000e-16
12200 1.55430501e-03 1.80221509e-03 1.30639494e-03 4.96673280e-04 1.14862419e-03 1.00000000e-16
12300 1.52509470e-03 1.78081862e-03 1.26937078e-03 5.01865489e-04 1.13687336e-03 1.00000000e-16
12400 1.54854519e-03 2.03706861e-03 1.06002177e-03 6.15166343e-04 1.48476956e-03 1.00000000e-16
12500 1.55252836e-03 1.81196730e-03 1.29308943e-03 5.10482293e-04 1.17312718e-03 1.00000000e-16
12600 1.59226074e-03 1.85149361e-03 1.33302786e-03 5.02067273e-04 1.21308979e-03 1.00000000e-16
12700 1.58818437e-03 1.83026637e-03 1.34610238e-03 5.21613042e-04 1.24054958e-03 1.00000000e-16
12800 1.49344170e-03 1.88289020e-03 1.10399319e-03 5.33106047e-04 1.22339703e-03 1.00000000e-16
12900 1.47306793e-03 1.77082027e-03 1.17531559e-03 4.90372794e-04 1.15359184e-03 1.00000000e-16
13000 1.62442401e-03 1.90277977e-03 1.34606825e-03 5.14527332e-04 1.20622623e-03 1.00000000e-16
13100 1.56595232e-03 1.81638810e-03 1.31551654e-03 5.11376170e-04 1.19764100e-03 1.00000000e-16
13200 1.52376901e-03 1.81702100e-03 1.23051702e-03 5.14830671e-04 1.21338473e-03 1.00000000e-16
13300 1.74224143e-03 2.08853687e-03 1.39594598e-03 5.15798407e-04 1.24006399e-03 1.00000000e-16
13400 1.64857153e-03 2.10388394e-03 1.19325912e-03 5.07592772e-04 1.24988183e-03 1.00000000e-16
13500 1.67825192e-03 2.02156831e-03 1.33493553e-03 4.98291689e-04 1.13886262e-03 1.00000000e-16
13600 1.60417834e-03 1.96844540e-03 1.23991128e-03 5.04219937e-04 1.13444645e-03 1.00000000e-16
13700 1.48565937e-03 1.90457774e-03 1.06674100e-03 4.86632797e-04 1.13834311e-03 1.00000000e-16
13800 1.46277953e-03 1.70562325e-03 1.21993581e-03 4.89837973e-04 1.09508422e-03 1.00000000e-16
13900 1.66724379e-03 2.14580105e-03 1.18868652e-03 4.56350323e-04 1.09030198e-03 1.00000000e-16
14000 1.59584878e-03 1.86878504e-03 1.32291251e-03 4.56639651e-04 1.09648172e-03 1.00000000e-16
14100 1.59607508e-03 1.88893505e-03 1.30321510e-03 4.44085615e-04 1.01816079e-03 1.00000000e-16
14200 1.55730614e-03 1.84096205e-03 1.27365023e-03 5.62775623e-04 1.35780797e-03 1.00000000e-16
14300 1.59919534e-03 1.87902513e-03 1.31936556e-03 4.91026980e-04 1.11665187e-03 1.00000000e-16
14400 1.60592325e-03 1.78825811e-03 1.42358839e-03 4.46079232e-04 9.97047929e-04 1.00000000e-16
14500 1.50565457e-03 1.80368140e-03 1.20762775e-03 5.01910459e-04 1.19729590e-03 1.00000000e-16
14600 1.54608405e-03 1.85834186e-03 1.23382624e-03 4.70621075e-04 1.02467428e-03 1.00000000e-16
14700 1.66806810e-03 2.03115606e-03 1.30498015e-03 4.80395724e-04 1.06909268e-03 1.00000000e-16
14800 1.57444380e-03 1.99627952e-03 1.15260809e-03 4.74232361e-04 1.07298935e-03 1.00000000e-16
14900 1.49422288e-03 1.79723326e-03 1.19121250e-03 4.66953468e-04 1.08853011e-03 1.00000000e-16
15000 1.33528645e-03 1.69594973e-03 9.74623175e-04 4.61675350e-04 1.06182322e-03 1.00000000e-16
15100 1.46382885e-03 1.89736668e-03 1.03029103e-03 4.63619847e-04 1.08335000e-03 1.00000000e-16
15200 1.52455367e-03 1.87428401e-03 1.17482333e-03 4.35721999e-04 9.72420713e-04 1.00000000e-16
15300 1.37844614e-03 1.68750373e-03 1.06938856e-03 4.68919818e-04 1.04496374e-03 1.00000000e-16
15400 1.52566131e-03 1.85881148e-03 1.19251114e-03 5.69683753e-04 1.40832560e-03 1.00000000e-16
15500 1.62154476e-03 1.91236265e-03 1.33072686e-03 4.96191447e-04 1.09819257e-03 1.00000000e-16
15600 1.54965100e-03 1.69760276e-03 1.40169924e-03 4.38045301e-04 9.93655887e-04 1.00000000e-16
15700 1.57107627e-03 1.76020943e-03 1.38194311e-03 4.69833043e-04 1.07459652e-03 1.00000000e-16
15800 1.69249591e-03 2.00223790e-03 1.38275393e-03 4.86041501e-04 1.14006173e-03 1.00000000e-16
15900 1.49066059e-03 1.83645542e-03 1.14486577e-03 4.21951513e-04 9.47430507e-04 1.00000000e-16
16000 1.43709522e-03 1.76539570e-03 1.10879473e-03 4.45278203e-04 1.03102308e-03 1.00000000e-16
16100 1.20550315e-03 1.45844061e-03 9.52565700e-04 3.57343529e-04 8.73761351e-04 1.00000000e-16
16200 1.14686910e-03 1.36673174e-03 9.27006458e-04 3.29759783e-04 7.98854266e-04 1.00000000e-16
16300 1.09446532e-03 1.26657083e-03 9.22359804e-04 3.27102905e-04 8.19736829e-04 1.00000000e-16
16400 1.02847614e-03 1.20007409e-03 8.56878201e-04 3.52183537e-04 8.81872417e-04 1.00000000e-16
16500 1.09188440e-03 1.27304838e-03 9.10720413e-04 3.34938167e-04 8.67195303e-04 1.00000000e-16
16600 1.09447077e-03 1.26383943e-03 9.25102102e-04 3.58051642e-04 8.92781248e-04 1.00000000e-16
16700 1.05883289e-03 1.31116612e-03 8.06499658e-04 3.04942134e-04 7.68004666e-04 1.00000000e-16
16800 1.05443688e-03 1.24990228e-03 8.58971486e-04 3.14721094e-04 7.85846956e-04 1.00000000e-16
16900 1.00271679e-03 1.16173559e-03 8.43697987e-04 3.04540213e-04 7.71706115e-04 1.00000000e-16
17000 9.80900944e-04 1.07414664e-03 8.87655245e-04 2.99440560e-04 7.57393151e-04 1.00000000e-16
17100 1.06234588e-03 1.20539006e-03 9.19301696e-04 3.20153041e-04 8.43767175e-04 1.00000000e-16
17200 1.07460234e-03 1.32144905e-03 8.27755635e-04 2.82100636e-04 7.29208278e-04 1.00000000e-16
17300 1.07467794e-03 1.25799998e-03 8.91355911e-04 3.19973933e-04 8.05957574e-04 1.00000000e-16
17400 1.13777535e-03 1.30071273e-03 9.74837960e-04 2.95087285e-04 7.51224204e-04 1.00000000e-16
17500 1.09305208e-03 1.25571025e-03 9.30393904e-04 3.34023941e-04 8.61563523e-04 1.00000000e-16
17600 1.07499664e-03 1.19863370e-03 9.51359578e-04 2.88037056e-04 7.26100339e-04 1.00000000e-16
17700 1.05587907e-03 1.23259000e-03 8.79168141e-04 2.99014027e-04 7.59332802e-04 1.00000000e-16
17800 1.01834727e-03 1.15563769e-03 8.81056853e-04 3.02811243e-04 7.76361696e-04 1.00000000e-16
17900 1.04128252e-03 1.16568065e-03 9.16884379e-04 2.97649576e-04 7.61023013e-04 1.00000000e-16
18000 1.06807671e-03 1.20375615e-03 9.32397275e-04 2.96144478e-04 7.51523577e-04 1.00000000e-16
18100 1.02739759e-03 1.14294203e-03 9.11853152e-04 3.14517233e-04 8.16403860e-04 1.00000000e-16
18200 1.08383061e-03 1.26164147e-03 9.06019749e-04 3.08671234e-04 7.96797405e-04 1.00000000e-16
18300 1.06061211e-03 1.20340378e-03 9.17820442e-04 2.98835430e-04 7.70075569e-04 1.00000000e-16
18400 1.01365127e-03 1.18365259e-03 8.43649946e-04 2.85348809e-04 7.34785073e-04 1.00000000e-16
18500 9.90552281e-04 1.13259719e-03 8.48507374e-04 3.16457940e-04 8.06723914e-04 1.00000000e-16
18600 1.02311064e-03 1.19000112e-03 8.56220155e-04 2.74402664e-04 7.05095879e-04 1.00000000e-16
18700 9.71438334e-04 1.07374869e-03 8.69127978e-04 2.82597022e-04 7.20429111e-04 1.00000000e-16
18800 8.92649783e-04 1.00645355e-03 7.78846019e-04 2.79710134e-04 7.09939296e-04 1.00000000e-16
18900 9.20187577e-04 1.01787490e-03 8.22500258e-04 3.16368102e-04 7.97453035e-04 1.00000000e-16
19000 9.59305186e-04 1.07773196e-03 8.40878416e-04 2.99460561e-04 7.85196103e-04 1.00000000e-16
19100 9.57623008e-04 1.12581925e-03 7.89426763e-04 3.04660490e-04 7.89689606e-04 1.00000000e-16
19200 9.97972564e-04 1.14629336e-03 8.49651767e-04 3.12149953e-04 8.06712484e-04 1.00000000e-16
19300 9.59463388e-04 1.08365544e-03 8.35271335e-04 2.98284114e-04 7.42752814e-04 1.00000000e-16
19400 1.00438161e-03 1.14268861e-03 8.66074617e-04 3.01143165e-04 7.74006506e-04 1.00000000e-16
19500 9.85061494e-04 1.14062386e-03 8.29499125e-04 2.97423933e-04 7.51795062e-04 1.00000000e-16
19600 1.03929004e-03 1.21899732e-03 8.59582761e-04 2.85219814e-04 7.22919508e-04 1.00000000e-16
19700 1.03206570e-03 1.20132547e-03 8.62805929e-04 3.05814077e-04 7.75516416e-04 1.00000000e-16
19800 1.02713289e-03 1.14652611e-03 9.07739670e-04 2.84132501e-04 7.35304703e-04 1.00000000e-16
19900 1.02443173e-03 1.20307795e-03 8.45785511e-04 2.72222612e-04 6.83290714e-04 1.00000000e-16
20000 1.00673775e-03 1.26489576e-03 7.48579734e-04 3.32189269e-04 9.20821266e-04 1.00000000e-16
20100 9.74200957e-04 1.16128929e-03 7.87112621e-04 2.60803683e-04 6.79279237e-04 1.00000000e-16
20200 9.88897262e-04 1.16116156e-03 8.16632967e-04 2.56332046e-04 6.76171785e-04 1.00000000e-16
20300 9.76124872e-04 1.13965070e-03 8.12599047e-04 2.55263920e-04 6.77018180e-04 1.00000000e-16
20400 9.51111101e-04 1.09874091e-03 8.03481292e-04 2.71432190e-04 7.17775977e-04 1.00000000e-16
20500 9.47209162e-04 1.08136747e-03 8.13050854e-04 2.56948203e-04 6.85554529e-04 1.00000000e-16
20600 9.22408025e-04 1.03015993e-03 8.14656124e-04 2.49049329e-04 6.65193269e-04 1.00000000e-16
20700 9.17372765e-04 1.05143726e-03 7.83308272e-04 2.52124899e-04 6.85160058e-04 1.00000000e-16
20800 8.99602787e-04 9.95337492e-04 8.03868082e-04 2.47579304e-04 6.72607065e-04 1.00000000e-16
20900 9.02734307e-04 1.02840223e-03 7.77066383e-04 2.44898078e-04 6.63048113e-04 1.00000000e-16
21000 9.07356839e-04 1.03299056e-03 7.81723116e-04 2.49785503e-04 6.69569408e-04 1.00000000e-16
21100 9.23090318e-04 1.04897716e-03 7.97203478e-04 2.58983808e-04 6.96873734e-04 1.00000000e-16
21200 9.10702674e-04 1.01975824e-03 8.01647103e-04 2.54805743e-04 6.78833955e-04 1.00000000e-16
21300 9.05174541e-04 1.00484939e-03 8.05499694e-04 2.45381375e-04 6.68488199e-04 1.00000000e-16
21400 8.80238181e-04 9.78744370e-04 7.81731992e-04 2.50218165e-04 6.78336194e-04 1.00000000e-16
21500 8.75984994e-04 9.71066134e-04 7.80903853e-04 2.44754894e-04 6.60557704e-04 1.00000000e-16
21600 8.67320976e-04 9.78868168e-04 7.55773783e-04 2.45571230e-04 6.69142159e-04 1.00000000e-16
21700 8.84699350e-04 9.98709875e-04 7.70688825e-04 2.41023690e-04 6.54403642e-04 1.00000000e-16
21800 8.82179639e-04 1.00035288e-03 7.64006401e-04 2.49213987e-04 6.83004704e-04 1.00000000e-16
21900 8.73970927e-04 9.93346767e-04 7.54595087e-04 2.49629560e-04 6.82940737e-04 1.00000000e-16
22000 8.83658667e-04 9.91598521e-04 7.75718812e-04 2.63344859e-04 7.29232014e-04 1.00000000e-16
22100 8.79496144e-04 9.97634961e-04 7.61357326e-04 2.55357448e-04 6.96029543e-04 1.00000000e-16
22200 8.79492721e-04 9.81185705e-04 7.77799738e-04 2.48571450e-04 6.81390676e-04 1.00000000e-16
22300 8.81409092e-04 9.82191302e-04 7.80626883e-04 2.59340159e-04 7.07237181e-04 1.00000000e-16
22400 8.57123226e-04 9.67897595e-04 7.46348857e-04 2.63678158e-04 7.36483972e-04 1.00000000e-16
22500 8.64783744e-04 9.89389886e-04 7.40177602e-04 2.44399490e-04 6.65955009e-04 1.00000000e-16
22600 8.92276416e-04 1.01775534e-03 7.66797496e-04 2.53376514e-04 6.85297347e-04 1.00000000e-16
22700 8.86749354e-04 1.01369758e-03 7.59801131e-04 2.45648267e-04 6.70429097e-04 1.00000000e-16
22800 9.13541549e-04 1.05960574e-03 7.67477356e-04 2.45670861e-04 6.73303383e-04 1.00000000e-16
22900 8.94052681e-04 1.03894067e-03 7.49164690e-04 2.50904158e-04 6.77672067e-04 1.00000000e-16
23000 9.04501678e-04 1.01196203e-03 7.97041324e-04 2.47705674e-04 6.75497288e-04 1.00000000e-16
23100 8.87537928e-04 9.72688303e-04 8.02387553e-04 2.45441128e-04 6.77585432e-04 1.00000000e-16
23200 9.04125767e-04 9.62828769e-04 8.45422765e-04 2.45231501e-04 6.69209799e-04 1.00000000e-16
23300 8.86143930e-04 9.61781179e-04 8.10506681e-04 2.47319635e-04 6.82965191e-04 1.00000000e-16
23400 9.01086041e-04 9.63852745e-04 8.38319336e-04 2.52779712e-04 7.00027997e-04 1.00000000e-16
23500 8.88136408e-04 9.55548738e-04 8.20724077e-04 2.58875008e-04 7.10599733e-04 1.00000000e-16
23600 8.83978442e-04 9.89401770e-04 7.78555115e-04 2.47308335e-04 6.76997466e-04 1.00000000e-16
23700 8.90979206e-04 1.01794026e-03 7.64018149e-04 2.48971142e-04 6.84057614e-04 1.00000000e-16
23800 8.95696820e-04 9.94943193e-04 7.96450447e-04 2.60993101e-04 7.09707339e-04 1.00000000e-16
23900 9.10815643e-04 1.03313776e-03 7.88493526e-04 2.49385705e-04 6.97502805e-04 1.00000000e-16
24000 8.76581325e-04 9.94994755e-04 7.58167896e-04 2.44893062e-04 6.74951387e-04 1.00000000e-16


==> Figures/Example1/d50/vareps_gamma_over_t.dat <==
0.0000 2.91534713e-03 2.91596604e-03 2.91472823e-03 1.52621166e-07 3.26651521e-07 1.00000000e-16
0.0156 3.67578466e-06 4.36259368e-06 2.98897564e-06 1.44564113e-07 2.84070716e-07 5.05751009e-09
0.0312 2.80173820e-06 3.33470168e-06 2.26877471e-06 1.59525575e-07 3.06268637e-07 1.27825126e-08
0.0469 2.45906853e-06 3.01642148e-06 1.90171557e-06 1.72763303e-07 3.23918406e-07 2.16082003e-08
0.0625 2.26670907e-06 2.80441414e-06 1.72900399e-06 2.03931970e-07 3.70145087e-07 3.77188518e-08
0.0781 1.96911284e-06 2.46277116e-06 1.47545451e-06 2.13646785e-07 3.55304497e-07 7.19890730e-08
0.0938 1.91627819e-06 2.38062489e-06 1.45193149e-06 2.14842274e-07 3.47089503e-07 8.25950441e-08
0.1094 1.78249330e-06 2.27409944e-06 1.29088716e-06 2.34449458e-07 3.66083459e-07 1.02815456e-07
0.1250 1.63906566e-06 2.01837675e-06 1.25975457e-06 2.36277204e-07 3.55658141e-07 1.16896266e-07
0.1406 1.56540690e-06 1.96062473e-06 1.17018906e-06 2.64052828e-07 3.92881775e-07 1.35223881e-07
0.1562 1.48994544e-06 1.85206750e-06 1.12782338e-06 2.90940243e-07 4.67789278e-07 1.14091207e-07
0.1719 1.41698147e-06 1.76878964e-06 1.06517330e-06 2.94850362e-07 4.59260177e-07 1.30440547e-07
0.1875 1.33139579e-06 1.63970427e-06 1.02308731e-06 3.37308833e-07 5.31676856e-07 1.42940811e-07
0.2031 1.24525716e-06 1.56199960e-06 9.28514725e-07 3.47921524e-07 5.33743833e-07 1.62099215e-07
0.2188 1.12600035e-06 1.44231056e-06 8.09690133e-07 3.70202120e-07 6.08662549e-07 1.31741692e-07
0.2344 1.09614766e-06 1.43959471e-06 7.52700609e-07 3.88617758e-07 6.23092544e-07 1.54142972e-07
0.2500 1.06153765e-06 1.41086050e-06 7.12214812e-07 3.95301109e-07 6.15675815e-07 1.74926403e-07
0.2656 1.06804114e-06 1.40457332e-06 7.31508964e-07 4.11687404e-07 6.59781709e-07 1.63593098e-07
0.2812 1.02247184e-06 1.37235233e-06 6.72591348e-07 4.03762178e-07 6.40180605e-07 1.67343751e-07
0.2969 1.00434389e-06 1.33383568e-06 6.74852102e-07 4.85195471e-07 7.81195351e-07 1.89195592e-07
0.3125 9.60505659e-07 1.31339521e-06 6.07616111e-07 4.99968536e-07 8.57589594e-07 1.42347478e-07
0.3281 9.92440079e-07 1.34924701e-06 6.35633143e-07 5.33786874e-07 9.12049705e-07 1.55524044e-07
0.3438 1.01447650e-06 1.43027324e-06 5.98679756e-07 5.24384370e-07 7.90011020e-07 2.58757720e-07
0.3594 1.05895483e-06 1.47018175e-06 6.47727913e-07 5.42456749e-07 8.78745865e-07 2.06167633e-07
0.3750 1.03817026e-06 1.48254447e-06 5.93796039e-07 5.65970012e-07 9.17419545e-07 2.14520479e-07
0.3906 1.05290221e-06 1.48747186e-06 6.18332554e-07 6.25834053e-07 1.00214823e-06 2.49519877e-07
0.4062 1.07835202e-06 1.52334116e-06 6.33362887e-07 6.42127108e-07 1.04002439e-06 2.44229824e-07
0.4219 1.09304459e-06 1.53545208e-06 6.50637093e-07 6.60189824e-07 1.01078326e-06 3.09596389e-07
0.4375 1.08761515e-06 1.52336265e-06 6.51867651e-07 7.25624787e-07 1.18377086e-06 2.67478711e-07
0.4531 1.08787155e-06 1.57815683e-06 5.97586273e-07 6.88320446e-07 1.03747670e-06 3.39164196e-07
0.4688 1.10112057e-06 1.55883356e-06 6.43407574e-07 7.63107687e-07 1.19551765e-06 3.30697726e-07
0.4844 1.15102969e-06 1.61546347e-06 6.86595906e-07 7.83747234e-07 1.21831983e-06 3.49174637e-07
0.5000 1.18218568e-06 1.60487814e-06 7.59493222e-07 8.29417007e-07 1.27326585e-06 3.85568165e-07
0.5156 1.21835733e-06 1.63113333e-06 8.05581332e-07 8.35672711e-07 1.28016625e-06 3.91179173e-07
0.5312 1.24886307e-06 1.62456134e-06 8.73164797e-07 8.62683800e-07 1.30630349e-06 4.19064110e-07
0.5469 1.31625901e-06 1.72597817e-06 9.06539843e-07 9.20460553e-07 1.35442134e-06 4.86499771e-07
0.5625 1.28725252e-06 1.59743933e-06 9.77065721e-07 9.24197849e-07 1.39624148e-06 4.52154219e-07
0.5781 1.33118356e-06 1.64604819e-06 1.01631893e-06 9.69927373e-07 1.43721754e-06 5.02637202e-07
0.5938 1.41049010e-06 1.81189642e-06 1.00908377e-06 1.01374210e-06 1.45884144e-06 5.68642765e-07
0.6094 1.44792810e-06 1.91630332e-06 9.79552894e-07 1.07216317e-06 1.62991957e-06 5.14406759e-07
0.6250 1.57698306e-06 2.18532112e-06 9.68644987e-07 1.14328270e-06 1.63591299e-06 6.50652411e-07
0.6406 1.67400157e-06 2.28293417e-06 1.06506897e-06 1.18957608e-06 1.56986755e-06 8.09284620e-07
0.6562 1.87244497e-06 2.60376251e-06 1.14112743e-06 1.27926438e-06 1.89401805e-06 6.64510712e-07
0.6719 2.13903703e-06 3.00172375e-06 1.27635031e-06 1.28487768e-06 1.79006761e-06 7.79687752e-07
0.6875 2.25205998e-06 3.02773662e-06 1.47638335e-06 1.46985284e-06 2.14276913e-06 7.96936548e-07
0.7031 2.52362597e-06 3.28200699e-06 1.76524495e-06 1.49642574e-06 2.12168002e-06 8.71171462e-07
0.7188 2.82824244e-06 3.59133165e-06 2.06515323e-06 1.65451820e-06 2.32580562e-06 9.83230785e-07
0.7344 3.16093256e-06 3.73034887e-06 2.59151624e-06 1.78141491e-06 2.50827619e-06 1.05455364e-06
0.7500 3.31225895e-06 3.74147285e-06 2.88304504e-06 1.96495511e-06 2.77815025e-06 1.15175997e-06
0.7656 3.62360133e-06 4.11552873e-06 3.13167393e-06 2.09101661e-06 2.91875582e-06 1.26327740e-06
0.7812 3.96198102e-06 4.37597899e-06 3.54798305e-06 2.24966738e-06 3.05233238e-06 1.44700237e-06
0.7969 4.21679324e-06 4.79856688e-06 3.63501960e-06 2.40602499e-06 3.25937763e-06 1.55267235e-06
0.8125 4.49090171e-06 4.90479804e-06 4.07700538e-06 2.60585623e-06 3.70919950e-06 1.50251296e-06
0.8281 4.93174480e-06 5.54293179e-06 4.32055780e-06 2.67601708e-06 3.72659348e-06 1.62544069e-06
0.8438 5.36528651e-06 5.97523031e-06 4.75534271e-06 3.28026515e-06 4.66150508e-06 1.89902522e-06
0.8594 5.65843043e-06 6.47296858e-06 4.84389228e-06 3.68394294e-06 5.24770751e-06 2.12017837e-06
0.8750 6.47858083e-06 7.59965248e-06 5.35750917e-06 4.32925428e-06 6.14925462e-06 2.50925395e-06
0.8906 7.23890685e-06 8.67836760e-06 5.79944609e-06 5.58616480e-06 8.35528630e-06 2.81704330e-06
0.9062 7.84458825e-06 9.49895896e-06 6.19021754e-06 7.13219652e-06 1.13955765e-05 2.86881650e-06
0.9219 9.90551844e-06 1.13948166e-05 8.41622025e-06 9.10868885e-06 1.48302749e-05 3.38710279e-06
0.9375 1.30387668e-05 1.49703491e-05 1.11071844e-05 1.40724725e-05 2.58325432e-05 2.31240171e-06
0.9531 2.00214061e-05 2.26181597e-05 1.74246525e-05 2.27788909e-05 4.62785209e-05 1.00000000e-16
0.9688 2.79229947e-05 3.37441007e-05 2.21018888e-05 4.34739282e-05 9.29423910e-05 1.00000000e-16
0.9844 1.14838577e-04 1.34499714e-04 9.51774407e-05 1.06617602e-04 2.11070052e-04 2.16515184e-06


==> Figures/Example1/d50/vareps_y_over_t.dat <==
0.0000 4.76368020e-05 8.57465472e-05 9.52705682e-06 6.55212956e-06 1.27964948e-05 3.07764307e-07
0.0156 4.42723249e-05 7.67930186e-05 1.17516312e-05 6.01643171e-06 1.10979120e-05 9.34951471e-07
0.0312 4.44392556e-05 7.52515278e-05 1.36269834e-05 6.46091000e-06 1.08847726e-05 2.03704743e-06
0.0469 4.29091078e-05 7.26765389e-05 1.31416766e-05 6.77073656e-06 1.09041464e-05 2.63732673e-06
0.0625 4.33056696e-05 7.19895143e-05 1.46218248e-05 7.19252954e-06 1.14584240e-05 2.92663513e-06
0.0781 4.43619178e-05 7.46064997e-05 1.41173359e-05 8.17463647e-06 1.29216725e-05 3.42760043e-06
0.0938 4.07282009e-05 6.78874134e-05 1.35689884e-05 8.08175031e-06 1.18203431e-05 4.34315757e-06
0.1094 3.93985178e-05 6.49994008e-05 1.37976348e-05 8.22723199e-06 1.22355094e-05 4.21895461e-06
0.1250 3.72613514e-05 6.13993833e-05 1.31233194e-05 8.30670270e-06 1.21820900e-05 4.43131542e-06
0.1406 3.56865700e-05 5.91940876e-05 1.21790524e-05 8.71190602e-06 1.25220899e-05 4.90172219e-06
0.1562 3.74707116e-05 6.51405915e-05 9.80083163e-06 1.00286255e-05 1.46694502e-05 5.38780066e-06
0.1719 3.52034019e-05 6.21561412e-05 8.25066264e-06 1.03834133e-05 1.53267264e-05 5.44010026e-06
0.1875 3.35783232e-05 6.06506831e-05 6.50596327e-06 1.09723025e-05 1.69428839e-05 5.00172099e-06
0.2031 3.26669186e-05 5.85255569e-05 6.80828031e-06 1.10193911e-05 1.66805179e-05 5.35826431e-06
0.2188 3.16831672e-05 5.71047215e-05 6.26161282e-06 1.08616607e-05 1.65069657e-05 5.21635581e-06
0.2344 3.13974818e-05 5.54100348e-05 7.38492888e-06 1.15469923e-05 1.71824575e-05 5.91152718e-06
0.2500 3.05320343e-05 5.35657023e-05 7.49836632e-06 1.20937626e-05 1.81635549e-05 6.02397031e-06
0.2656 2.92727074e-05 5.21239478e-05 6.42146698e-06 1.27713360e-05 1.89177299e-05 6.62494210e-06
0.2812 2.81224827e-05 4.98344006e-05 6.41056492e-06 1.21024920e-05 1.75719347e-05 6.63304932e-06
0.2969 2.73939552e-05 4.81532945e-05 6.63461578e-06 1.20385600e-05 1.71776723e-05 6.89944777e-06
0.3125 2.83042610e-05 5.00949202e-05 6.51360190e-06 1.26398763e-05 1.82421971e-05 7.03755557e-06
0.3281 2.95973145e-05 5.42616659e-05 4.93296301e-06 1.33387697e-05 1.91662767e-05 7.51126272e-06
0.3438 2.79152766e-05 5.13221918e-05 4.50836128e-06 1.32827015e-05 1.93166555e-05 7.24874748e-06
0.3594 2.74986855e-05 5.12725091e-05 3.72486182e-06 1.36638481e-05 2.00153177e-05 7.31237852e-06
0.3750 2.68157308e-05 5.12754035e-05 2.35605817e-06 1.46065959e-05 2.15034732e-05 7.70971858e-06
0.3906 2.74061915e-05 5.31180035e-05 1.69437937e-06 1.56845462e-05 2.27769199e-05 8.59217255e-06
0.4062 2.56399566e-05 4.78612277e-05 3.41868549e-06 1.51512213e-05 2.19313943e-05 8.37104831e-06
0.4219 2.55163410e-05 4.80322462e-05 3.00043573e-06 1.55206104e-05 2.21545966e-05 8.88662415e-06
0.4375 2.51855057e-05 4.74747547e-05 2.89625664e-06 1.62582455e-05 2.38400390e-05 8.67645196e-06
0.4531 2.40205044e-05 4.45071895e-05 3.53381918e-06 1.59983427e-05 2.31959495e-05 8.80073587e-06
0.4688 2.32734865e-05 4.31196780e-05 3.42729501e-06 1.53432053e-05 2.13183235e-05 9.36808721e-06
0.4844 2.16224472e-05 3.95134461e-05 3.73144827e-06 1.43786282e-05 1.95614334e-05 9.19582304e-06
0.5000 2.25544260e-05 4.06775658e-05 4.43128619e-06 1.41575748e-05 1.98045023e-05 8.51064734e-06
0.5156 2.25142791e-05 3.98964336e-05 5.13212469e-06 1.39700701e-05 1.99460863e-05 7.99405389e-06
0.5312 2.10321604e-05 3.57380477e-05 6.32627310e-06 1.37562901e-05 1.93823876e-05 8.13019258e-06
0.5469 2.08307291e-05 3.52692009e-05 6.39225730e-06 1.38148285e-05 1.98734858e-05 7.75617107e-06
0.5625 2.15309455e-05 3.67165727e-05 6.34531834e-06 1.39672347e-05 1.97401474e-05 8.19432200e-06
0.5781 2.06513571e-05 3.52745568e-05 6.02815735e-06 1.35749528e-05 1.91132566e-05 8.03664900e-06
0.5938 1.94179560e-05 3.25636698e-05 6.27224228e-06 1.37444915e-05 1.86060020e-05 8.88298094e-06
0.6094 1.87027813e-05 3.05558101e-05 6.84975254e-06 1.31175106e-05 1.73531119e-05 8.88190940e-06
0.6250 1.74769026e-05 2.78953963e-05 7.05840891e-06 1.31362233e-05 1.84486286e-05 7.82381798e-06
0.6406 1.85484457e-05 2.89379906e-05 8.15890074e-06 1.35864239e-05 1.86843468e-05 8.48850108e-06
0.6562 1.75248658e-05 2.77009580e-05 7.34877350e-06 1.33929310e-05 1.85324827e-05 8.25337928e-06
0.6719 1.73203656e-05 2.69045830e-05 7.73614812e-06 1.37426367e-05 1.93430970e-05 8.14217636e-06
0.6875 1.71306591e-05 2.66134280e-05 7.64789009e-06 1.43966886e-05 2.07316544e-05 8.06172269e-06
0.7031 1.61410909e-05 2.64612614e-05 5.82092040e-06 1.41357871e-05 1.95686827e-05 8.70289164e-06
0.7188 1.67128756e-05 2.84635034e-05 4.96224781e-06 1.46236302e-05 2.02116243e-05 9.03563610e-06
0.7344 1.64905933e-05 2.62741275e-05 6.70705902e-06 1.44111035e-05 1.95123306e-05 9.30987639e-06
0.7500 1.62455072e-05 2.53051556e-05 7.18585893e-06 1.47438996e-05 2.00926459e-05 9.39515324e-06
0.7656 1.69606415e-05 2.75609614e-05 6.36032167e-06 1.48542451e-05 2.01117358e-05 9.59675447e-06
0.7812 1.57948666e-05 2.44542741e-05 7.13545905e-06 1.46810224e-05 1.93474189e-05 1.00146259e-05
0.7969 1.42322839e-05 1.99813228e-05 8.48324496e-06 1.41047271e-05 1.79124764e-05 1.02969778e-05
0.8125 1.42464744e-05 1.99178122e-05 8.57513658e-06 1.38742507e-05 1.75417042e-05 1.02067972e-05
0.8281 1.30395777e-05 1.77762351e-05 8.30292039e-06 1.25255242e-05 1.59606882e-05 9.09036021e-06
0.8438 1.31961348e-05 1.86820854e-05 7.71018419e-06 1.28602377e-05 1.61340375e-05 9.58643791e-06
0.8594 1.30326839e-05 1.74799750e-05 8.58539286e-06 1.30795153e-05 1.58090025e-05 1.03500281e-05
0.8750 1.22506326e-05 1.56053091e-05 8.89595614e-06 1.28257885e-05 1.59098798e-05 9.74169722e-06
0.8906 1.22163215e-05 1.42902368e-05 1.01424062e-05 1.26589833e-05 1.54665140e-05 9.85145252e-06
0.9062 1.27728863e-05 1.72267528e-05 8.31901983e-06 1.42019160e-05 2.09292897e-05 7.47454219e-06
0.9219 1.39797595e-05 2.00775803e-05 7.88193859e-06 1.63317977e-05 2.62293896e-05 6.43420583e-06
0.9375 1.42395877e-05 2.00813817e-05 8.39779377e-06 1.52260595e-05 2.33944256e-05 7.05769336e-06
0.9531 1.37917974e-05 1.89773872e-05 8.60620764e-06 1.48096635e-05 2.22754903e-05 7.34383664e-06
0.9688 1.30369971e-05 1.66983373e-05 9.37565695e-06 1.37328632e-05 1.94110226e-05 8.05470369e-06
0.9844 1.26070894e-05 1.70106254e-05 8.20355329e-06 1.31403390e-05 1.77311010e-05 8.54957708e-06


==> Figures/Example1/d50/vareps_z_over_t.dat <==
0.0000 2.72263349e-04 3.55364427e-04 1.89162270e-04 7.67057205e-05 1.06976047e-04 4.64353938e-05
0.0156 2.71329987e-04 3.56928990e-04 1.85730983e-04 7.66021035e-05 1.06712795e-04 4.64914117e-05
0.0312 2.59266734e-04 3.42885864e-04 1.75647603e-04 7.55190725e-05 1.04147529e-04 4.68906164e-05
0.0469 2.47589480e-04 3.23184257e-04 1.71994703e-04 7.45193280e-05 1.02316712e-04 4.67219443e-05
0.0625 2.44444238e-04 3.25806867e-04 1.63081609e-04 7.51812492e-05 1.02643589e-04 4.77189096e-05
0.0781 2.47858653e-04 3.22297850e-04 1.73419455e-04 7.53243537e-05 1.00977142e-04 4.96715652e-05
0.0938 2.42399481e-04 3.12363985e-04 1.72434977e-04 7.41528387e-05 9.73606828e-05 5.09449945e-05
0.1094 2.52287112e-04 3.30261923e-04 1.74312301e-04 7.38141489e-05 9.54434325e-05 5.21848653e-05
0.1250 2.58792056e-04 3.35424453e-04 1.82159659e-04 7.16963291e-05 9.26003566e-05 5.07923017e-05
0.1406 2.59146051e-04 3.40765260e-04 1.77526841e-04 7.06439667e-05 9.10957518e-05 5.01921817e-05
0.1562 2.40444495e-04 2.99909439e-04 1.80979552e-04 7.09946172e-05 9.11354998e-05 5.08537347e-05
0.1719 2.41803062e-04 3.13801324e-04 1.69804801e-04 7.01357094e-05 8.94921491e-05 5.07792698e-05
0.1875 2.38959752e-04 3.09961980e-04 1.67957524e-04 6.98736784e-05 8.89658917e-05 5.07814650e-05
0.2031 2.46490490e-04 3.10694687e-04 1.82286292e-04 6.96045141e-05 8.80079067e-05 5.12011214e-05
0.2188 2.35348268e-04 2.89183116e-04 1.81513421e-04 6.81967521e-05 8.62039504e-05 5.01895538e-05
0.2344 2.46345697e-04 3.11418726e-04 1.81272667e-04 6.73832122e-05 8.53226978e-05 4.94437266e-05
0.2500 2.39937405e-04 3.01083689e-04 1.78791120e-04 6.50339651e-05 8.26587791e-05 4.74091510e-05
0.2656 2.45107814e-04 2.97392249e-04 1.92823379e-04 6.42531073e-05 8.23168087e-05 4.61894060e-05
0.2812 2.35501321e-04 2.75270943e-04 1.95731699e-04 6.40268506e-05 8.18526285e-05 4.62010727e-05
0.2969 2.45064540e-04 2.99053240e-04 1.91075841e-04 6.50096050e-05 8.40144569e-05 4.60047532e-05
0.3125 2.46321975e-04 2.98121551e-04 1.94522400e-04 6.52203477e-05 8.56313314e-05 4.48093640e-05
0.3281 2.39392137e-04 2.91232236e-04 1.87552038e-04 6.44658579e-05 8.62095587e-05 4.27221571e-05
0.3438 2.33665024e-04 2.81598409e-04 1.85731638e-04 6.27439138e-05 8.80454564e-05 3.74423712e-05
0.3594 2.40915480e-04 2.99539159e-04 1.82291801e-04 6.16426066e-05 8.50716100e-05 3.82136032e-05
0.3750 2.34596089e-04 2.75284054e-04 1.93908123e-04 6.04222608e-05 8.49141253e-05 3.59303963e-05
0.3906 2.37377919e-04 2.87384601e-04 1.87371236e-04 5.90628918e-05 8.32753550e-05 3.48504285e-05
0.4062 2.40529277e-04 2.83136132e-04 1.97922422e-04 5.86902984e-05 8.42838516e-05 3.30967452e-05
0.4219 2.36022143e-04 2.76478462e-04 1.95565824e-04 5.89721696e-05 8.57627977e-05 3.21815416e-05
0.4375 2.36123642e-04 2.80771321e-04 1.91475962e-04 5.90344824e-05 8.82523236e-05 2.98166412e-05
0.4531 2.32393379e-04 2.73515553e-04 1.91271204e-04 6.00170830e-05 9.17886636e-05 2.82455025e-05
0.4688 2.30812414e-04 2.68442899e-04 1.93181930e-04 5.84091091e-05 9.07287414e-05 2.60894767e-05
0.4844 2.51637258e-04 3.00407406e-04 2.02867111e-04 5.95693715e-05 9.48441060e-05 2.42946371e-05
0.5000 2.51727893e-04 2.90392560e-04 2.13063225e-04 5.95627518e-05 9.55863462e-05 2.35391575e-05
0.5156 2.44948022e-04 2.84637181e-04 2.05258863e-04 5.95551214e-05 9.60092455e-05 2.31009973e-05
0.5312 2.42499101e-04 2.84580446e-04 2.00417755e-04 5.91748560e-05 9.92677180e-05 1.90819940e-05
0.5469 2.46817664e-04 2.88693928e-04 2.04941401e-04 5.84238661e-05 1.01885097e-04 1.49626355e-05
0.5625 2.46290125e-04 2.99644975e-04 1.92935274e-04 5.85674493e-05 1.06202015e-04 1.09328840e-05
0.5781 2.42558178e-04 2.87499296e-04 1.97617060e-04 5.81781593e-05 1.07686389e-04 8.66992958e-06
0.5938 2.49011799e-04 3.04086567e-04 1.93937031e-04 6.00972793e-05 1.21833483e-04 1.00000000e-16
0.6094 2.39294467e-04 2.94708268e-04 1.83880667e-04 6.02849360e-05 1.22940509e-04 1.00000000e-16
0.6250 2.44971021e-04 2.99707472e-04 1.90234570e-04 5.92461654e-05 1.23620341e-04 1.00000000e-16
0.6406 2.48878823e-04 2.86503422e-04 2.11254224e-04 6.08068334e-05 1.29560303e-04 1.00000000e-16
0.6562 2.37975390e-04 2.84488284e-04 1.91462496e-04 5.78243210e-05 1.22390363e-04 1.00000000e-16
0.6719 2.39287807e-04 2.78764707e-04 1.99810908e-04 5.59589293e-05 1.17846181e-04 1.00000000e-16
0.6875 2.43635035e-04 2.89497132e-04 1.97772939e-04 5.72662204e-05 1.21979896e-04 1.00000000e-16
0.7031 2.39260031e-04 2.78667998e-04 1.99852064e-04 5.90126001e-05 1.26173893e-04 1.00000000e-16
0.7188 2.36483348e-04 2.87633119e-04 1.85333577e-04 5.67666087e-05 1.19591694e-04 1.00000000e-16
0.7344 2.44942791e-04 2.64601940e-04 2.25283643e-04 5.69414060e-05 1.22075626e-04 1.00000000e-16
0.7500 2.43841969e-04 2.64799658e-04 2.22884280e-04 5.69567306e-05 1.24259537e-04 1.00000000e-16
0.7656 2.33809849e-04 2.58745146e-04 2.08874553e-04 5.77668550e-05 1.28195844e-04 1.00000000e-16
0.7812 2.59525225e-04 3.02250333e-04 2.16800117e-04 5.98487785e-05 1.37467735e-04 1.00000000e-16
0.7969 2.50216335e-04 2.76045581e-04 2.24387089e-04 6.24561526e-05 1.47009049e-04 1.00000000e-16
0.8125 2.51255985e-04 2.88548196e-04 2.13963773e-04 6.22433982e-05 1.45350976e-04 1.00000000e-16
0.8281 2.53987596e-04 2.74797934e-04 2.33177257e-04 6.45039770e-05 1.53605968e-04 1.00000000e-16
0.8438 2.63550681e-04 2.93573107e-04 2.33528255e-04 6.83105302e-05 1.68080291e-04 1.00000000e-16
0.8594 2.64713928e-04 2.86032129e-04 2.43395727e-04 7.37787923e-05 1.83633965e-04 1.00000000e-16
0.8750 2.85752727e-04 3.05743031e-04 2.65762423e-04 7.75177653e-05 1.97756210e-04 1.00000000e-16
0.8906 3.10506194e-04 3.37230294e-04 2.83782094e-04 8.35759126e-05 2.14969650e-04 1.00000000e-16
0.9062 3.10967224e-04 3.35378455e-04 2.86555993e-04 9.10789765e-05 2.35785231e-04 1.00000000e-16
0.9219 3.41112962e-04 3.64706086e-04 3.17519838e-04 1.03698237e-04 2.71579900e-04 1.00000000e-16
0.9375 3.77450701e-04 4.27041984e-04 3.27859417e-04 1.12879203e-04 2.99230287e-04 1.00000000e-16
0.9531 4.59813731e-04 4.82514637e-04 4.37112826e-04 1.23172399e-04 3.20054424e-04 1.00000000e-16
0.9688 5.64205939e-04 6.43672536e-04 4.84739343e-04 1.54726849e-04 3.99171450e-04 1.00000000e-16
0.9844 8.76406357e-04 9.94547233e-04 7.58265481e-04 2.43326049e-04 6.72222206e-04 1.00000000e-16


==> Figures/Example2/d1/vareps_gamma_over_t.dat <==
0.0000 4.39528149e-01 4.40526890e-01 4.38529409e-01 5.20520175e-07 1.33992942e-06 1.00000000e-16
0.0078 1.80816490e-03 2.44553818e-03 1.17079161e-03 5.45043311e-07 1.06485019e-06 2.52364342e-08
0.0156 1.40963590e-03 1.80028306e-03 1.01898874e-03 5.64147372e-07 1.12031526e-06 7.97948380e-09
0.0234 1.13912280e-03 1.43760061e-03 8.40644988e-04 7.64254278e-07 1.38963229e-06 1.38876266e-07
0.0312 9.41970898e-04 1.20583749e-03 6.78104306e-04 7.80120678e-07 1.31957198e-06 2.40669380e-07
0.0391 8.31733423e-04 1.04338018e-03 6.20086665e-04 8.54239002e-07 1.32651247e-06 3.81965533e-07
0.0469 7.30497245e-04 8.93941277e-04 5.67053212e-04 8.32092235e-07 1.20488751e-06 4.59296959e-07
0.0547 6.41087894e-04 7.77556809e-04 5.04618978e-04 9.36384208e-07 1.32376155e-06 5.49006868e-07
0.0625 5.82826900e-04 7.12663636e-04 4.52990164e-04 1.04092599e-06 1.52414338e-06 5.57708590e-07
0.0703 5.25189613e-04 6.65689568e-04 3.84689658e-04 1.19176727e-06 1.76058044e-06 6.22954111e-07
0.0781 4.81390583e-04 5.80699678e-04 3.82081489e-04 1.33243650e-06 1.98434098e-06 6.80532020e-07
0.0859 4.30280541e-04 5.40394499e-04 3.20166582e-04 1.30908357e-06 1.86334723e-06 7.54819909e-07
0.0938 4.23923242e-04 5.31715176e-04 3.16131309e-04 1.30746729e-06 1.87618108e-06 7.38753495e-07
0.1016 3.98536470e-04 4.93707928e-04 3.03365012e-04 1.38535129e-06 2.02249464e-06 7.48207951e-07
0.1094 3.75275279e-04 4.78116142e-04 2.72434416e-04 1.53049013e-06 2.19637844e-06 8.64601818e-07
0.1172 3.43401183e-04 4.29357218e-04 2.57445148e-04 1.64451216e-06 2.22411458e-06 1.06490973e-06
0.1250 3.17241842e-04 3.96589441e-04 2.37894243e-04 1.63282621e-06 2.12669950e-06 1.13895291e-06
0.1328 2.91578579e-04 3.58475310e-04 2.24681849e-04 1.65933143e-06 2.17909220e-06 1.13957066e-06
0.1406 2.73508545e-04 3.38204526e-04 2.08812564e-04 1.70548710e-06 2.25892958e-06 1.15204462e-06
0.1484 2.70288404e-04 3.41557040e-04 1.99019768e-04 1.89963580e-06 2.48983857e-06 1.30943303e-06
0.1562 2.56079221e-04 3.28626448e-04 1.83531995e-04 1.99610317e-06 2.52793633e-06 1.46427002e-06
0.1641 2.33839534e-04 2.80606239e-04 1.87072828e-04 2.10973645e-06 2.57225607e-06 1.64721683e-06
0.1719 2.24562311e-04 2.69192786e-04 1.79931836e-04 2.18422955e-06 2.88196961e-06 1.48648949e-06
0.1797 2.29969549e-04 2.83142308e-04 1.76796791e-04 2.20539077e-06 2.93880406e-06 1.47197749e-06
0.1875 2.01338386e-04 2.49703910e-04 1.52972861e-04 2.60634610e-06 3.45266448e-06 1.76002771e-06
0.1953 1.95522864e-04 2.43743496e-04 1.47302232e-04 2.90080478e-06 4.32288333e-06 1.47872623e-06
0.2031 1.82216897e-04 2.23186204e-04 1.41247590e-04 3.11729978e-06 4.88652732e-06 1.34807223e-06
0.2109 1.86454030e-04 2.28436039e-04 1.44472021e-04 3.45407477e-06 5.93325643e-06 9.74893113e-07
0.2188 1.75401988e-04 2.15926950e-04 1.34877025e-04 3.58040936e-06 6.01819687e-06 1.14262185e-06
0.2266 1.61548157e-04 1.97027894e-04 1.26068421e-04 3.62033506e-06 6.02568776e-06 1.21498237e-06
0.2344 1.56397904e-04 1.95734428e-04 1.17061381e-04 3.75668496e-06 6.14886874e-06 1.36450119e-06
0.2422 1.55810459e-04 1.96501579e-04 1.15119339e-04 4.09381043e-06 6.80088060e-06 1.38674027e-06
0.2500 1.46424524e-04 1.89519397e-04 1.03329650e-04 3.93926796e-06 6.36626324e-06 1.51227268e-06
0.2578 1.50951897e-04 1.86922271e-04 1.14981524e-04 4.65528240e-06 7.64836833e-06 1.66219647e-06
0.2656 1.40937733e-04 1.68468010e-04 1.13407456e-04 4.88020262e-06 8.03986027e-06 1.72054497e-06
0.2734 1.34601408e-04 1.66362691e-04 1.02840124e-04 4.86225993e-06 7.45994760e-06 2.26457226e-06
0.2812 1.30287087e-04 1.58196669e-04 1.02377506e-04 4.80545143e-06 7.37557961e-06 2.23532325e-06
0.2891 1.23994859e-04 1.41165344e-04 1.06824373e-04 5.30500156e-06 8.14412475e-06 2.46587836e-06
0.2969 1.30800580e-04 1.63244975e-04 9.83561841e-05 5.37027797e-06 8.24615238e-06 2.49440356e-06
0.3047 1.35237676e-04 2.10131760e-04 6.03435929e-05 5.67773543e-06 8.29291895e-06 3.06255191e-06
0.3125 1.18730382e-04 1.54576390e-04 8.28843731e-05 5.16459743e-06 7.71685497e-06 2.61233989e-06
0.3203 1.27532183e-04 1.74457569e-04 8.06067972e-05 5.58608463e-06 8.12699125e-06 3.04517800e-06
0.3281 1.18508049e-04 1.62401378e-04 7.46147194e-05 6.05475593e-06 8.69240006e-06 3.41711180e-06
0.3359 1.30645910e-04 2.29816861e-04 3.14749588e-05 6.19063183e-06 9.08563577e-06 3.29562788e-06
0.3438 1.36715018e-04 2.27467268e-04 4.59627684e-05 6.77017370e-06 9.54454430e-06 3.99580309e-06
0.3516 1.45199852e-04 2.03813975e-04 8.65857291e-05 7.71950718e-06 1.07052749e-05 4.73373948e-06
0.3594 1.48752254e-04 2.05445910e-04 9.20585973e-05 7.77313003e-06 1.06119471e-05 4.93431298e-06
0.3672 1.54970814e-04 2.36440767e-04 7.35008608e-05 7.98240308e-06 1.12186771e-05 4.74612902e-06
0.3750 1.34667392e-04 1.79448567e-04 8.98862168e-05 7.15012275e-06 1.00936371e-05 4.20660839e-06
0.3828 1.49346282e-04 2.19341470e-04 7.93510940e-05 7.23238441e-06 9.87162012e-06 4.59314869e-06
0.3906 1.44808488e-04 2.00290188e-04 8.93267874e-05 8.00086671e-06 1.14161789e-05 4.58555450e-06
0.3984 1.31493129e-04 1.81057811e-04 8.19284478e-05 7.23686092e-06 1.07201507e-05 3.75357116e-06
0.4062 1.35225245e-04 2.10057850e-04 6.03926390e-05 8.23150208e-06 1.22886937e-05 4.17431043e-06
0.4141 1.49249574e-04 2.30598797e-04 6.79003501e-05 8.45572079e-06 1.27018820e-05 4.20955959e-06
0.4219 1.28528447e-04 1.95803119e-04 6.12537746e-05 8.35494338e-06 1.30800201e-05 3.62986671e-06
0.4297 1.46861601e-04 2.29475264e-04 6.42479385e-05 9.17680077e-06 1.39430178e-05 4.41058374e-06
0.4375 1.48531510e-04 2.38637259e-04 5.84257617e-05 9.61626870e-06 1.50154685e-05 4.21706888e-06
0.4453 1.68012577e-04 2.79248734e-04 5.67764190e-05 1.15625133e-05 1.75537771e-05 5.57124944e-06
0.4531 1.57418429e-04 2.11085569e-04 1.03751290e-04 1.34352563e-05 2.08845840e-05 5.98592855e-06
0.4609 1.82499373e-04 2.50491609e-04 1.14507138e-04 1.75243405e-05 2.75469283e-05 7.50175257e-06
0.4688 1.94058348e-04 2.59808700e-04 1.28307995e-04 2.27365110e-05 3.23648548e-05 1.31081672e-05
0.4766 2.99233098e-04 4.04660001e-04 1.93806195e-04 2.95099360e-05 4.35666523e-05 1.54532198e-05
0.4844 5.95398337e-04 7.56972459e-04 4.33824215e-04 3.69671636e-05 5.51615297e-05 1.87727975e-05
0.4922 2.62081288e-04 4.15976598e-04 1.08185978e-04 7.67850674e-05 8.63399448e-05 6.72301899e-05


==> Figures/Example2/d1/vareps_y_over_t.dat <==
0.0000 4.57489561e-05 8.77875273e-05 3.71038484e-06 5.11904380e-05 1.17257716e-04 1.00000000e-16
0.0078 5.17760383e-05 1.04912376e-04 1.00000000e-16 5.53699917e-05 1.34889903e-04 1.00000000e-16
0.0156 5.98760637e-05 1.18378785e-04 1.37334241e-06 6.39115362e-05 1.54252481e-04 1.00000000e-16
0.0234 6.01669203e-05 1.21546192e-04 1.00000000e-16 6.59094914e-05 1.61889287e-04 1.00000000e-16
0.0312 6.48584581e-05 1.40900611e-04 1.00000000e-16 7.19867564e-05 1.86528157e-04 1.00000000e-16
0.0391 7.33849956e-05 1.60663387e-04 1.00000000e-16 8.07546561e-05 2.07675387e-04 1.00000000e-16
0.0469 7.96917592e-05 1.78092228e-04 1.00000000e-16 8.67976982e-05 2.25490739e-04 1.00000000e-16
0.0547 7.54598319e-05 1.61428533e-04 1.00000000e-16 8.24482499e-05 2.09879007e-04 1.00000000e-16
0.0625 7.47508180e-05 1.65921022e-04 1.00000000e-16 8.29755776e-05 2.16440436e-04 1.00000000e-16
0.0703 7.43032607e-05 1.52620572e-04 1.00000000e-16 8.16356771e-05 1.94307903e-04 1.00000000e-16
0.0781 7.96807994e-05 1.65433776e-04 1.00000000e-16 8.67251494e-05 2.08881348e-04 1.00000000e-16
0.0859 8.20990016e-05 1.65346781e-04 1.00000000e-16 8.86339116e-05 2.06620517e-04 1.00000000e-16
0.0938 8.48119678e-05 1.61273836e-04 8.35009989e-06 8.89635356e-05 1.96717537e-04 1.00000000e-16
0.1016 8.33993956e-05 1.48667851e-04 1.81309400e-05 8.66168248e-05 1.73456451e-04 1.00000000e-16
0.1094 8.18686533e-05 1.51081522e-04 1.26557846e-05 8.46683953e-05 1.62943847e-04 6.39294365e-06
0.1172 8.98223824e-05 1.67951403e-04 1.16933621e-05 9.12924521e-05 1.80320236e-04 2.26466874e-06
0.1250 8.03770203e-05 1.54971654e-04 5.78238637e-06 8.25320970e-05 1.66301716e-04 1.00000000e-16
0.1328 8.27536571e-05 1.54388082e-04 1.11192317e-05 8.29606787e-05 1.61721726e-04 4.19963110e-06
0.1406 8.66054514e-05 1.65488315e-04 7.72258778e-06 8.58344823e-05 1.64403819e-04 7.26514602e-06
0.1484 9.11602136e-05 1.67211713e-04 1.51087147e-05 8.86422046e-05 1.62913060e-04 1.43713492e-05
0.1562 8.85445990e-05 1.49603284e-04 2.74859138e-05 8.66901988e-05 1.47941143e-04 2.54392548e-05
0.1641 8.82522046e-05 1.40317637e-04 3.61867722e-05 8.90542943e-05 1.52832002e-04 2.52765864e-05
0.1719 9.79445507e-05 1.48941818e-04 4.69472836e-05 9.85743279e-05 1.61927670e-04 3.52209855e-05
0.1797 1.06468257e-04 1.77616637e-04 3.53198771e-05 1.08090308e-04 1.86995822e-04 2.91847932e-05
0.1875 9.36950568e-05 1.58997383e-04 2.83927306e-05 9.67394562e-05 1.63232317e-04 3.02465951e-05
0.1953 9.47237092e-05 1.69677140e-04 1.97702785e-05 9.72379956e-05 1.68053223e-04 2.64227682e-05
0.2031 8.86030236e-05 1.58630245e-04 1.85758025e-05 9.14677605e-05 1.57066766e-04 2.58687547e-05
0.2109 8.11500297e-05 1.35243933e-04 2.70561267e-05 8.44525105e-05 1.35997083e-04 3.29079386e-05
0.2188 8.14991126e-05 1.29761030e-04 3.32371950e-05 8.34291994e-05 1.27808927e-04 3.90494720e-05
0.2266 8.16914562e-05 1.29025878e-04 3.43570340e-05 8.17293570e-05 1.23021156e-04 4.04375577e-05
0.2344 1.15941712e-04 2.37069558e-04 1.00000000e-16 1.32789873e-04 2.95912325e-04 1.00000000e-16
0.2422 8.79825856e-05 1.44878122e-04 3.10870488e-05 9.05504345e-05 1.40656037e-04 4.04448315e-05
0.2500 1.11574519e-04 2.28452055e-04 1.00000000e-16 1.20056905e-04 2.52835014e-04 1.00000000e-16
0.2578 1.15710536e-04 2.33643785e-04 1.00000000e-16 1.44335211e-04 3.32866063e-04 1.00000000e-16
0.2656 1.62857593e-04 4.26507543e-04 1.00000000e-16 2.28512406e-04 6.73730857e-04 1.00000000e-16
0.2734 1.21802905e-04 2.77355677e-04 1.00000000e-16 1.38319296e-04 3.33953813e-04 1.00000000e-16
0.2812 9.04454801e-05 1.61329162e-04 1.95617982e-05 9.57647579e-05 1.76194579e-04 1.53349372e-05
0.2891 8.73995532e-05 1.38892237e-04 3.59068697e-05 8.72024954e-05 1.46302341e-04 2.81026497e-05
0.2969 7.75598561e-05 1.24763601e-04 3.03561110e-05 8.49268604e-05 1.50382972e-04 1.94707485e-05
0.3047 1.16157579e-04 2.51878437e-04 1.00000000e-16 1.41917621e-04 3.50901599e-04 1.00000000e-16
0.3125 7.91871521e-05 1.22176292e-04 3.61980126e-05 8.04430028e-05 1.25015333e-04 3.58706732e-05
0.3203 8.79020582e-05 1.56286473e-04 1.95176431e-05 8.92807112e-05 1.59677219e-04 1.88842036e-05
0.3281 7.30757872e-05 1.17775637e-04 2.83759370e-05 8.30992032e-05 1.48824997e-04 1.73734096e-05
0.3359 9.50454101e-05 2.15208488e-04 1.00000000e-16 1.25520368e-04 3.36364064e-04 1.00000000e-16
0.3438 1.27490305e-04 3.35891229e-04 1.00000000e-16 1.81000019e-04 5.51230225e-04 1.00000000e-16
0.3516 1.10008182e-04 2.28898534e-04 1.00000000e-16 1.22869168e-04 2.88183128e-04 1.00000000e-16
0.3594 1.07712280e-04 2.07132035e-04 8.29252391e-06 1.11875291e-04 2.31040027e-04 1.00000000e-16
0.3672 1.35658627e-04 3.16286707e-04 1.00000000e-16 1.70493566e-04 4.58778157e-04 1.00000000e-16
0.3750 8.06890647e-05 1.35749707e-04 2.56284228e-05 8.56918923e-05 1.47871750e-04 2.35120351e-05
0.3828 8.54822222e-05 1.65316457e-04 5.64798709e-06 9.48505308e-05 2.09500668e-04 1.00000000e-16
0.3906 5.97593874e-05 9.00904766e-05 2.94282981e-05 5.98378031e-05 8.83809196e-05 3.12946866e-05
0.3984 5.38324738e-05 8.00554754e-05 2.76094722e-05 5.68686066e-05 8.79038971e-05 2.58333161e-05
0.4062 5.11478002e-05 7.87564711e-05 2.35391293e-05 5.62016184e-05 9.25318491e-05 1.98713877e-05
0.4141 4.47487788e-05 6.72863685e-05 2.22111890e-05 4.75292211e-05 7.41667380e-05 2.08917042e-05
0.4219 4.22334339e-05 6.43313805e-05 2.01354873e-05 4.31680325e-05 6.46778026e-05 2.16582625e-05
0.4297 3.86273780e-05 5.74128786e-05 1.98418774e-05 3.99385633e-05 6.03968013e-05 1.94803253e-05
0.4375 5.02533173e-05 8.83821965e-05 1.21244382e-05 5.70675265e-05 1.18187290e-04 1.00000000e-16
0.4453 8.44811979e-05 2.13730775e-04 1.00000000e-16 9.30562071e-05 2.52782730e-04 1.00000000e-16
0.4531 4.29019727e-05 5.50342918e-05 3.07696536e-05 4.13243666e-05 5.41649600e-05 2.84837732e-05
0.4609 4.36563219e-05 5.50907306e-05 3.22219132e-05 4.16422009e-05 5.27623165e-05 3.05220853e-05
0.4688 4.18250100e-05 5.45707928e-05 2.90792272e-05 4.00248233e-05 5.32664164e-05 2.67832301e-05
0.4766 4.43038344e-05 5.95282843e-05 2.90793844e-05 4.36298250e-05 5.76302158e-05 2.96294343e-05
0.4844 4.30386582e-05 6.31620545e-05 2.29152618e-05 4.28808713e-05 6.34999521e-05 2.22617905e-05
0.4922 5.71003241e-05 7.24556944e-05 4.17449539e-05 5.64258589e-05 7.17261245e-05 4.11255933e-05


==> Figures/Example2/d1/vareps_z_over_t.dat <==
0.0000 2.56825409e-04 5.58876422e-04 1.00000000e-16 4.44368779e-05 9.00436228e-05 1.00000000e-16
0.0078 2.71883040e-04 4.97192492e-04 4.65735887e-05 4.75721833e-05 9.52296945e-05 1.00000000e-16
0.0156 3.29434168e-04 6.18488441e-04 4.03798940e-05 4.54466688e-05 9.11646151e-05 1.00000000e-16
0.0234 3.36482958e-04 7.18376790e-04 1.00000000e-16 4.70477921e-05 9.15599795e-05 2.53560461e-06
0.0312 3.02208316e-04 6.28799654e-04 1.00000000e-16 4.87795946e-05 9.44907040e-05 3.06848528e-06
0.0391 4.84641052e-04 1.07390473e-03 1.00000000e-16 5.23467230e-05 1.02157782e-04 2.53566405e-06
0.0469 4.53856008e-04 6.75625029e-04 2.32086987e-04 5.26874308e-05 1.04012885e-04 1.36197675e-06
0.0547 3.98469672e-04 7.00004679e-04 9.69346654e-05 5.30156537e-05 9.92311269e-05 6.80018044e-06
0.0625 3.33386144e-04 5.49059284e-04 1.17713003e-04 5.10065146e-05 1.03352848e-04 1.00000000e-16
0.0703 4.36348093e-04 7.45636431e-04 1.27059755e-04 6.11526490e-05 1.16803925e-04 5.50137280e-06
0.0781 4.70288018e-04 8.61293593e-04 7.92824429e-05 6.15644023e-05 1.15324732e-04 7.80407269e-06
0.0859 3.74350447e-04 5.71892315e-04 1.76808578e-04 6.33071092e-05 1.24464279e-04 2.14993983e-06
0.0938 4.13922081e-04 6.24087549e-04 2.03756614e-04 6.75452428e-05 1.30631936e-04 4.45854938e-06
0.1016 4.28413171e-04 7.34279549e-04 1.22546793e-04 6.49182673e-05 1.26258791e-04 3.57774379e-06
0.1094 4.56945477e-04 6.35917835e-04 2.77973119e-04 6.41964016e-05 1.20497261e-04 7.89554226e-06
0.1172 4.45166852e-04 6.55881905e-04 2.34451799e-04 7.13741170e-05 1.33773664e-04 8.97456974e-06
0.1250 5.28514858e-04 6.95527763e-04 3.61501952e-04 6.85718569e-05 1.27172715e-04 9.97099840e-06
0.1328 4.53857319e-04 6.61019981e-04 2.46694656e-04 7.58565805e-05 1.41093798e-04 1.06193627e-05
0.1406 4.22955611e-04 5.94558300e-04 2.51352921e-04 7.63239929e-05 1.46858489e-04 5.78949656e-06
0.1484 4.28211427e-04 6.16171386e-04 2.40251469e-04 8.07038500e-05 1.61537624e-04 1.00000000e-16
0.1562 4.68045097e-04 6.45200119e-04 2.90890074e-04 7.61492961e-05 1.45849815e-04 6.44877748e-06
0.1641 3.87869154e-04 5.22808398e-04 2.52929910e-04 8.33721681e-05 1.72204588e-04 1.00000000e-16
0.1719 4.37658472e-04 5.68096678e-04 3.07220267e-04 8.48852815e-05 1.78795144e-04 1.00000000e-16
0.1797 4.72498806e-04 5.92012375e-04 3.52985236e-04 8.50129902e-05 1.78094128e-04 1.00000000e-16
0.1875 4.65879506e-04 5.72156570e-04 3.59602442e-04 8.68468428e-05 1.83772868e-04 1.00000000e-16
0.1953 4.43828299e-04 6.01700198e-04 2.85956400e-04 1.02955875e-04 2.20212582e-04 1.00000000e-16
0.2031 6.16305903e-04 9.64502302e-04 2.68109504e-04 1.08332958e-04 2.36777250e-04 1.00000000e-16
0.2109 7.56344240e-04 1.61013498e-03 1.00000000e-16 1.41796828e-04 3.42750283e-04 1.00000000e-16
0.2188 8.04639364e-04 1.70193871e-03 1.00000000e-16 1.61212745e-04 4.07693820e-04 1.00000000e-16
0.2266 7.84972819e-04 1.80909297e-03 1.00000000e-16 1.95598782e-04 5.16263025e-04 1.00000000e-16
0.2344 1.28688255e-03 3.71633210e-03 1.00000000e-16 3.38383435e-04 1.05488127e-03 1.00000000e-16
0.2422 8.05340043e-04 1.74501645e-03 1.00000000e-16 1.68126528e-04 3.95093457e-04 1.00000000e-16
0.2500 1.23506651e-03 3.27927619e-03 1.00000000e-16 3.24825958e-04 1.00385566e-03 1.00000000e-16
0.2578 1.41322347e-03 3.87995549e-03 1.00000000e-16 3.91833463e-04 1.22375632e-03 1.00000000e-16
0.2656 1.83833198e-03 5.58363082e-03 1.00000000e-16 6.14979669e-04 2.05581611e-03 1.00000000e-16
0.2734 1.28810868e-03 3.61805860e-03 1.00000000e-16 3.96483295e-04 1.19404301e-03 1.00000000e-16
0.2812 1.00040604e-03 2.52555560e-03 1.00000000e-16 2.85360025e-04 7.80663603e-04 1.00000000e-16
0.2891 9.70203214e-04 2.36030011e-03 1.00000000e-16 2.87205739e-04 7.42412042e-04 1.00000000e-16
0.2969 1.20730184e-03 3.50901482e-03 1.00000000e-16 3.18073602e-04 8.50215755e-04 1.00000000e-16
0.3047 2.40475531e-03 8.32665624e-03 1.00000000e-16 4.63104449e-04 1.42115814e-03 1.00000000e-16
0.3125 1.15477236e-03 3.48122944e-03 1.00000000e-16 2.84499469e-04 7.53758545e-04 1.00000000e-16
0.3203 1.37901001e-03 4.48493343e-03 1.00000000e-16 3.54836796e-04 1.01588640e-03 1.00000000e-16
0.3281 1.41201159e-03 4.44108132e-03 1.00000000e-16 3.24779814e-04 9.42294890e-04 1.00000000e-16
0.3359 2.96095626e-03 1.06251102e-02 1.00000000e-16 5.10829084e-04 1.64607157e-03 1.00000000e-16
0.3438 3.44713851e-03 1.25339595e-02 1.00000000e-16 6.46398630e-04 2.18828962e-03 1.00000000e-16
0.3516 2.47162665e-03 7.22297960e-03 1.00000000e-16 5.14441867e-04 1.55706074e-03 1.00000000e-16
0.3594 2.47118371e-03 7.16098987e-03 1.00000000e-16 4.70314989e-04 1.37313054e-03 1.00000000e-16
0.3672 3.67700266e-03 1.14054988e-02 1.00000000e-16 6.35353545e-04 1.95821274e-03 1.00000000e-16
0.3750 2.07691253e-03 5.30060751e-03 1.00000000e-16 3.86647705e-04 9.49280013e-04 1.00000000e-16
0.3828 2.02497900e-03 5.82964036e-03 1.00000000e-16 4.18409731e-04 1.22375931e-03 1.00000000e-16
0.3906 1.20861469e-03 2.36471045e-03 5.25189280e-05 2.40425879e-04 3.88448726e-04 9.24030323e-05
0.3984 7.18729457e-04 1.14092401e-03 2.96534903e-04 1.77689110e-04 3.14279348e-04 4.10988708e-05
0.4062 1.41918928e-03 4.03916490e-03 1.00000000e-16 3.38599568e-04 9.33130863e-04 1.00000000e-16
0.4141 1.57037887e-03 4.14282151e-03 1.00000000e-16 3.79101223e-04 9.98905704e-04 1.00000000e-16
0.4219 9.43737856e-04 2.36981606e-03 1.00000000e-16 2.51949861e-04 5.79742278e-04 1.00000000e-16
0.4297 1.63644564e-03 5.14956918e-03 1.00000000e-16 3.31664251e-04 9.10453699e-04 1.00000000e-16
0.4375 2.56421615e-03 8.82622402e-03 1.00000000e-16 4.93541796e-04 1.57369798e-03 1.00000000e-16
0.4453 4.62087594e-03 1.69125788e-02 1.00000000e-16 7.01975232e-04 2.38343539e-03 1.00000000e-16
0.4531 1.35326995e-03 3.85108407e-03 1.00000000e-16 2.78488926e-04 7.26202624e-04 1.00000000e-16
0.4609 1.59741751e-03 4.14371436e-03 1.00000000e-16 2.80704254e-04 7.12430315e-04 1.00000000e-16
0.4688 1.52343934e-03 3.21645697e-03 1.00000000e-16 2.48682361e-04 5.94911509e-04 1.00000000e-16
0.4766 2.74242884e-03 4.92106738e-03 5.63790297e-04 2.61122425e-04 4.69147227e-04 5.30976223e-05
0.4844 2.50195685e-03 3.96702552e-03 1.03688818e-03 2.86701486e-04 5.66077242e-04 7.32572885e-06
0.4922 6.07344046e-04 1.00613140e-03 2.08556695e-04 2.57383899e-04 4.43415162e-04 7.13526365e-05


==> Figures/Example4/d50/vareps_gamma_over_t.dat <==
0.0000 5.99773228e-03 6.00061245e-03 5.99485212e-03 1.63063566e-05 5.13042435e-05 1.00000000e-16
0.0078 8.35855785e-06 1.00994367e-05 6.61767904e-06 1.67964390e-05 5.14454261e-05 1.00000000e-16
0.0156 9.54988909e-06 1.12661736e-05 7.83360459e-06 1.76264763e-05 5.14713786e-05 1.00000000e-16
0.0234 1.07223891e-05 1.18693738e-05 9.57540438e-06 1.93760133e-05 5.22108159e-05 1.00000000e-16
0.0312 1.23607732e-05 1.38826912e-05 1.08388553e-05 2.21897462e-05 5.44882513e-05 1.00000000e-16
0.0391 1.57959531e-05 1.71716699e-05 1.44202363e-05 2.56293872e-05 5.64092643e-05 1.00000000e-16
0.0469 1.98124824e-05 2.12363675e-05 1.83885974e-05 3.09750303e-05 6.26609993e-05 1.00000000e-16
0.0547 2.35186837e-05 2.48888764e-05 2.21484910e-05 3.51374698e-05 6.43583194e-05 5.91662014e-06
0.0625 2.79215448e-05 3.08024919e-05 2.50405977e-05 3.97426005e-05 6.62112860e-05 1.32739151e-05
0.0703 3.27963378e-05 3.64350153e-05 2.91576604e-05 4.39932774e-05 6.85900219e-05 1.93965328e-05
0.0781 3.63422747e-05 3.95960806e-05 3.30884688e-05 4.88640533e-05 7.39862510e-05 2.37418557e-05
0.0859 3.97831333e-05 4.31856903e-05 3.63805762e-05 5.36543204e-05 8.07557594e-05 2.65528815e-05
0.0938 4.33871188e-05 4.78556076e-05 3.89186300e-05 5.65533330e-05 8.38611085e-05 2.92455575e-05
0.1016 4.46534210e-05 4.90146123e-05 4.02922297e-05 5.89348216e-05 8.57406966e-05 3.21289465e-05
0.1094 4.69186831e-05 5.06746694e-05 4.31626967e-05 6.21985077e-05 9.02075508e-05 3.41894645e-05
0.1172 4.84562250e-05 5.32029018e-05 4.37095482e-05 6.04050740e-05 8.56081237e-05 3.52020242e-05
0.1250 4.94280233e-05 5.35365164e-05 4.53195302e-05 6.29345926e-05 9.02819707e-05 3.55872146e-05
0.1328 5.04596723e-05 5.51385529e-05 4.57807916e-05 6.48307203e-05 9.40997021e-05 3.55617385e-05
0.1406 5.10557584e-05 5.58230394e-05 4.62884774e-05 6.44506828e-05 9.16285143e-05 3.72728513e-05
0.1484 5.12106937e-05 5.72658750e-05 4.51555124e-05 6.39615213e-05 9.07982073e-05 3.71248353e-05
0.1562 5.18665322e-05 5.78196162e-05 4.59134481e-05 6.48416295e-05 9.48148754e-05 3.48683836e-05
0.1641 5.26803127e-05 5.96799158e-05 4.56807097e-05 6.60701258e-05 9.49675050e-05 3.71727467e-05
0.1719 5.43711256e-05 6.25077245e-05 4.62345267e-05 6.58792258e-05 9.14510088e-05 4.03074428e-05
0.1797 5.68885225e-05 6.48076656e-05 4.89693794e-05 6.81413174e-05 9.20479953e-05 4.42346395e-05
0.1875 6.06897556e-05 6.90986180e-05 5.22808932e-05 7.21000728e-05 9.93663927e-05 4.48337529e-05
0.1953 6.76028714e-05 7.56599574e-05 5.95457855e-05 7.47914401e-05 1.01085302e-04 4.84975777e-05
0.2031 7.72068604e-05 8.87583921e-05 6.56553288e-05 8.09628604e-05 1.06970511e-04 5.49552095e-05
0.2109 9.28230475e-05 1.07563590e-04 7.80825050e-05 9.45209991e-05 1.30183849e-04 5.88581493e-05
0.2188 1.12060004e-04 1.35768612e-04 8.83513967e-05 1.17865223e-04 1.81939163e-04 5.37912835e-05
0.2266 1.45565732e-04 1.82519984e-04 1.08611480e-04 1.55235096e-04 2.42850274e-04 6.76199185e-05
0.2344 2.28316836e-04 2.91117604e-04 1.65516068e-04 2.31944646e-04 3.68259205e-04 9.56300869e-05
0.2422 4.00117799e-04 4.94141163e-04 3.06094436e-04 5.16441662e-04 8.91739494e-04 1.41143831e-04


==> Figures/Example4/d50/vareps_y_over_t.dat <==
0.0000 1.44324790e-03 1.84673751e-03 1.03975828e-03 5.64638576e-05 1.42775080e-04 1.00000000e-16
0.0078 1.40471756e-03 1.79310557e-03 1.01632955e-03 7.36474012e-05 1.68215717e-04 1.00000000e-16
0.0156 1.34544038e-03 1.71411806e-03 9.76762701e-04 9.36082004e-05 1.89382268e-04 1.00000000e-16
0.0234 1.28040861e-03 1.62755290e-03 9.33264322e-04 1.23624619e-04 2.28867629e-04 1.83816087e-05
0.0312 1.22136598e-03 1.55023039e-03 8.92501569e-04 1.53597307e-04 2.59936356e-04 4.72582579e-05
0.0391 1.17196617e-03 1.45528945e-03 8.88642889e-04 1.93494758e-04 3.15062752e-04 7.19267652e-05
0.0469 1.11033526e-03 1.38899804e-03 8.31672478e-04 2.33635821e-04 3.60005081e-04 1.07266561e-04
0.0547 1.05244649e-03 1.30726059e-03 7.97632378e-04 2.79236386e-04 3.98516231e-04 1.59956540e-04
0.0625 1.03165807e-03 1.27420598e-03 7.89110159e-04 3.38393194e-04 4.67026112e-04 2.09760275e-04
0.0703 1.00122985e-03 1.23570101e-03 7.66758700e-04 4.03321019e-04 5.31070834e-04 2.75571204e-04
0.0781 9.79602730e-04 1.19044547e-03 7.68759989e-04 4.61593620e-04 5.73900236e-04 3.49287003e-04
0.0859 9.77915399e-04 1.17007168e-03 7.85759122e-04 5.36631879e-04 6.63402854e-04 4.09860905e-04
0.0938 9.86149657e-04 1.16100541e-03 8.11293901e-04 6.34618243e-04 7.82997242e-04 4.86239243e-04
0.1016 1.00844643e-03 1.15320681e-03 8.63686045e-04 7.04821413e-04 8.26480920e-04 5.83161906e-04
0.1094 1.03012445e-03 1.14842863e-03 9.11820279e-04 7.85887493e-04 9.09370312e-04 6.62404673e-04
0.1172 1.05943164e-03 1.16653702e-03 9.52326257e-04 8.59561718e-04 9.57864401e-04 7.61259034e-04
0.1250 1.10597133e-03 1.18221086e-03 1.02973180e-03 9.47883172e-04 1.04819253e-03 8.47573818e-04
0.1328 1.16346638e-03 1.22326744e-03 1.10366531e-03 1.05252331e-03 1.16937257e-03 9.35674039e-04
0.1406 1.21710096e-03 1.26098707e-03 1.17321485e-03 1.15214366e-03 1.27612109e-03 1.02816623e-03
0.1484 1.28720594e-03 1.32645699e-03 1.24795489e-03 1.24660830e-03 1.34834880e-03 1.14486780e-03
0.1562 1.36438148e-03 1.42220544e-03 1.30655752e-03 1.33745071e-03 1.44170600e-03 1.23319541e-03
0.1641 1.43494665e-03 1.49876985e-03 1.37112344e-03 1.42695009e-03 1.52726720e-03 1.32663298e-03
0.1719 1.51098106e-03 1.58927704e-03 1.43268508e-03 1.51032504e-03 1.61260688e-03 1.40804321e-03
0.1797 1.59969477e-03 1.67623883e-03 1.52315071e-03 1.61298638e-03 1.70656794e-03 1.51940482e-03
0.1875 1.67932606e-03 1.74513303e-03 1.61351909e-03 1.69506991e-03 1.77546713e-03 1.61467269e-03
0.1953 1.76793335e-03 1.84042708e-03 1.69543962e-03 1.78399699e-03 1.86261232e-03 1.70538166e-03
0.2031 1.86591359e-03 1.94191405e-03 1.78991313e-03 1.88398959e-03 1.96032589e-03 1.80765329e-03
0.2109 1.98708792e-03 2.07146496e-03 1.90271089e-03 1.99944100e-03 2.08675086e-03 1.91213114e-03
0.2188 2.09224582e-03 2.18727168e-03 1.99721997e-03 2.10011735e-03 2.19330132e-03 2.00693339e-03
0.2266 2.21420209e-03 2.30607642e-03 2.12232776e-03 2.22502619e-03 2.30893993e-03 2.14111246e-03
0.2344 2.32647784e-03 2.42474664e-03 2.22820905e-03 2.33713001e-03 2.43226383e-03 2.24199620e-03
0.2422 2.46557316e-03 2.57045869e-03 2.36068763e-03 2.47730269e-03 2.57869397e-03 2.37591141e-03


==> Figures/Example4/d50/vareps_z_over_t.dat <==
0.0000 9.27343694e-03 1.08451347e-02 7.70173922e-03 2.05147180e-03 3.03426536e-03 1.06867824e-03
0.0078 1.09744097e-02 1.28215842e-02 9.12723510e-03 2.43859815e-03 3.36986783e-03 1.50732847e-03
0.0156 1.24086565e-02 1.44551257e-02 1.03621872e-02 2.78442021e-03 3.70271334e-03 1.86612707e-03
0.0234 1.37257222e-02 1.59728329e-02 1.14786116e-02 3.13652657e-03 4.05814739e-03 2.21490574e-03
0.0312 1.48324208e-02 1.71890342e-02 1.24758074e-02 3.43791010e-03 4.38774595e-03 2.48807425e-03
0.0391 1.61126810e-02 1.83212698e-02 1.39040922e-02 3.76894073e-03 4.76745329e-03 2.77042816e-03
0.0469 1.68967021e-02 1.89058950e-02 1.48875092e-02 3.97076599e-03 4.98439338e-03 2.95713860e-03
0.0547 1.72176916e-02 1.92495692e-02 1.51858140e-02 4.09205161e-03 5.11504954e-03 3.06905368e-03
0.0625 1.76622551e-02 1.97319214e-02 1.55925888e-02 4.20703749e-03 5.33051437e-03 3.08356061e-03
0.0703 1.74969034e-02 1.96327484e-02 1.53610583e-02 4.20966942e-03 5.36579867e-03 3.05354017e-03
0.0781 1.72547802e-02 1.92621588e-02 1.52474016e-02 4.12996073e-03 5.30877886e-03 2.95114260e-03
0.0859 1.65550521e-02 1.82939539e-02 1.48161502e-02 4.04208709e-03 5.30715232e-03 2.77702187e-03
0.0938 1.57207770e-02 1.72812435e-02 1.41603105e-02 3.98185498e-03 5.48665948e-03 2.47705047e-03
0.1016 1.47840254e-02 1.61026531e-02 1.34653977e-02 3.71038046e-03 5.04269779e-03 2.37806312e-03
0.1094 1.39674518e-02 1.50025806e-02 1.29323229e-02 3.59232124e-03 5.08932038e-03 2.09532210e-03
0.1172 1.27766866e-02 1.37640126e-02 1.17893606e-02 3.20336885e-03 4.37206664e-03 2.03467106e-03
0.1250 1.17727339e-02 1.27132099e-02 1.08322579e-02 3.04505938e-03 4.30147276e-03 1.78864600e-03
0.1328 1.07268341e-02 1.15072494e-02 9.94641883e-03 2.88825226e-03 4.30143071e-03 1.47507382e-03
0.1406 9.86841411e-03 1.06966946e-02 9.04013361e-03 2.71117236e-03 4.26091860e-03 1.16142613e-03
0.1484 9.12713803e-03 1.00384337e-02 8.21584232e-03 2.43294910e-03 3.65039291e-03 1.21550529e-03
0.1562 8.32645481e-03 9.13139979e-03 7.52150983e-03 2.23591762e-03 3.49154459e-03 9.80290647e-04
0.1641 7.95759246e-03 8.84646328e-03 7.06872164e-03 2.17947638e-03 3.45047380e-03 9.08478953e-04
0.1719 7.19666955e-03 8.00612938e-03 6.38720972e-03 1.96122596e-03 3.08577128e-03 8.36680634e-04
0.1797 6.73096217e-03 7.46994334e-03 5.99198100e-03 1.82562480e-03 3.07502001e-03 5.76229602e-04
0.1875 6.22592024e-03 6.84508047e-03 5.60676002e-03 1.62969307e-03 2.75307412e-03 5.06312008e-04
0.1953 5.86584954e-03 6.47337511e-03 5.25832397e-03 1.54559070e-03 2.81738831e-03 2.73793086e-04
0.2031 5.72523829e-03 6.46708568e-03 4.98339090e-03 1.44217410e-03 2.58379512e-03 3.00553077e-04
0.2109 5.47461144e-03 6.37069430e-03 4.57852858e-03 1.31922787e-03 2.27791536e-03 3.60540380e-04
0.2188 5.82213777e-03 6.88467119e-03 4.75960435e-03 1.22869706e-03 2.14916579e-03 3.08228331e-04
0.2266 5.91186285e-03 7.30952396e-03 4.51420174e-03 1.10728707e-03 1.85443318e-03 3.60140966e-04
0.2344 6.52249238e-03 8.56490456e-03 4.48008020e-03 1.09945892e-03 1.79945857e-03 3.99459273e-04
0.2422 8.16192678e-03 1.14058210e-02 4.91803255e-03 1.18083145e-03 2.00379059e-03 3.57872302e-04

